Constraining the electron and proton acceleration efficiencies in merger shocks in galaxy clusters

Radio relics in galaxy clusters are associated with powerful shocks that (re)accelerate relativistic electrons. It is widely believed that the acceleration proceeds via diffusive shock acceleration. In the framework of thermal leakage, the ratio of the energy in relativistic electrons to the energy in relativistic protons should should be smaller than $K_{\rm e/p} \sim 10^{-2}$. The relativistic protons interact with the thermal gas to produce $\gamma$-rays in hadronic interactions. Combining observations of radio relics with upper limits from $\gamma$-ray observatories can constrain the ratio $K_{\rm e/p}$. In this work we selected 10 galaxy clusters that contain double radio relics, and derive new upper limits from the stacking of $\gamma$-ray observations by FERMI. We modelled the propagation of shocks using a semi-analytical model, where we assumed a simple geometry for shocks and that cosmic ray protons are trapped in the intracluster medium. Our analysis shows that diffusive shock acceleration has difficulties in matching simultaneously the observed radio emission and the constraints imposed by FERMI, unless the magnetic field in relics is unrealistically large ($\gg 10 ~\rm \mu G$). In all investigated cases (also including realistic variations of our basic model and the effect of re-acceleration) the mean emission of the sample is of the order of the stacking limit by FERMI, or larger. These findings put tension on the commonly adopted model for the powering of radio relics, and imply that the relative acceleration efficiency of electrons and protons is at odds with predictions of diffusive shock acceleration, requiring $K_{\rm e/p} \geq 10-10^{-2}$.

==> images/sausage_tabulated_models_kr13_MC1_M3.dat <==
#   Model             Eratio1    Eratio 2         Fgam_1        Fgam_2        Prad_1          Prad_2        IC_1                IC_2            Ecrp_1           Ecrp_2        M_1              M_2     eta_1        eta_2                lrad_1         lrad_2      rad_1    rad_2       B_1           B_2       ranM_1            ran_M2        ClusterID #
#                                                 ph/cm^2 s     ph/cm^2 s      log(W/hz)     log(W/Hz)    log(erg/s*cm^2)  log(erg/s*cm^2)     log(erg)         log(erg)         -               -          -              -                kpc            kpc        kpc      kpc     muG           muG                                                 #
      0      0.0000000      0.0000000     -8.9931602    -20.0000000     40.4661255     16.1461277    -10.6100426      0.0000000     62.3951416      0.0000000      5.4379601           -NaN      0.1815694      0.0000000    501.3444519      0.0000000   1170.0000000      0.0000000      0.4325139      0.0000000      8.1569405      0.0000000  A2163
      0      0.0000000      0.0000000     -7.5476418    -20.0000000     40.7061272     16.1461277    -10.3922920      0.0000000     62.2064972      0.0000000      3.3166244           -NaN      0.0983709      0.0000000    254.3734131      0.0000000    440.0000000      0.0000000      0.2494595      0.0000000      4.9749365      0.0000000  A2256
      0      0.0000000      0.0000000     -8.6615067    -20.0000000     40.8561249     16.1461277    -10.4147835      0.0000000     63.1685944      0.0000000      4.5825748           -NaN      0.1655852      0.0000000    287.9242554      0.0000000   1560.0000000      0.0000000      0.2985383      0.0000000      6.8738623      0.0000000  A2744
      0      0.0000000      0.0000000     -9.3044052    -20.0000000     39.8161278     16.1461277    -13.1286469      0.0000000     60.6373787      0.0000000      2.2360680           -NaN      0.0175608      0.0000000    207.5649261      0.0000000    500.0000000      0.0000000      0.5081595      0.0000000      3.3541021      0.0000000  A754
      0      0.0000000      0.0000000     -8.8696289     -7.9897194     40.0261269     39.9361267    -11.2395439    -10.7837715     61.2588959     61.7146683      3.3166244      3.3166244      0.0983709      0.0983709    364.2312927    217.8263855   1430.0000000    520.0000000      0.9705102      0.2985383      4.9749365      4.9749365  
      0      0.0000000      0.0000000     -8.0246162    -20.0000000     39.6361275     16.1461277    -10.2115593      0.0000000     61.5515404      0.0000000      3.3166244           -NaN      0.0983709      0.0000000    379.9842834      0.0000000   2200.0000000      0.0000000      0.5140437      0.0000000      4.9749365      0.0000000  COMA
      0      0.0000000      0.0000000    -11.3037643    -12.7293434     40.0856476     39.1461258    -14.9943733    -17.5769615     59.5755768     58.3567276      2.1488767      1.7750001      0.0140295      0.0053022    153.5750275     37.1003952   1000.0000000    700.0000000      4.4977999     13.2739487      3.2233150      2.6625001  A3365
      0      0.0000000      0.0000000    -10.7823639    -11.8175964     40.1461258     39.5263367    -14.7139587    -15.4622574     60.1762314     59.0575485      2.0816660      2.2360680      0.0113075      0.0175608    178.3833618     13.8921280    790.0000000    800.0000000      1.8071744     28.7739906      3.1224990      3.3541021  ZwCL00008
      0      0.0000000      0.0000000     -9.9213791    -10.2106934     39.7481880     39.9912262    -12.6005592    -13.0902901     61.0887527     61.0142403      3.3166244      2.7688749      0.0983709      0.0449653    202.8913727    186.3045197    700.0000000   1100.0000000      0.5942922      0.7396054      4.9749365      4.1533122  A1240
      0      0.0000000      0.0000000     -9.3803139    -10.4318695     40.5440674     40.5774918    -12.3261642    -13.9548035     61.7448578     60.8861008      2.7688749      2.2360680      0.0449653      0.0175608    217.7824707    238.9227142    890.0000000   1000.0000000      0.5675447      1.2359478      4.1533122      3.3541021  A2345
      0      0.0000000      0.0000000    -10.0378075    -10.3195114     40.3502502     40.7143288    -13.4959793    -13.5692863     61.2373428     61.1640396      2.4494898      2.4494898      0.0262043      0.0262043    176.8269806    215.0186615    570.0000000    940.0000000      0.4753353      0.7311392      3.6742349      3.6742349  RXCJ1314
      0      0.0000000      0.0000000    -10.4711723    -11.3847313     40.8785210     41.1003723    -12.8387337    -14.6156578     61.8687210     60.9757614      3.3166244      2.3998861      0.0983709      0.0241954    207.3676300    181.4542084   1390.0000000   1140.0000000      0.9977002      1.6904411      4.9749365      3.5998292  MACSJ1149
      0      0.0000000      0.0000000     -9.7435913     -9.6408730     41.6512756     41.2922516    -12.2395706    -11.8282127     62.1493301     62.1965408      3.2440419      4.0477915      0.0912941      0.1375090    287.9746704    362.1696472   1130.0000000    910.0000000      1.6143588      1.6672477      4.8660631      6.0716872  MACSJ1752
      0      0.0000000      0.0000000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0068690      0.0206577           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      0      0.0000000      0.0000000     -9.6412659     -9.1800995     40.0437546     39.9454689    -12.7273140    -12.0120010     60.5083008     60.9205589      2.4829569      2.7305119      0.0275598      0.0412249    307.4681702    313.6218567   1300.0000000   1300.0000000      1.6143588      1.1246053      3.7244353      4.0957680  A3376
      0      0.0000000      0.0000000     -7.7574425    -10.4709244     40.4683456     41.5611038     -9.8689346    -15.0824242     62.4344406     60.4459038      3.8008060      1.7320508      0.1245423      0.0047872    371.7353516    278.3717346   1420.0000000   1830.0000000      0.4083194      1.7418071      5.7012091      2.5980761  A3667
      0      0.0000000      0.0000000     -8.3260384     -9.7343788     41.5560608     40.5440674    -10.1122246    -12.4251976     63.0175781     61.6672516      5.0990181      2.8100805      0.1764853      0.0489829    464.2889404    321.6208191   1000.0000000   1500.0000000      0.7673617      2.9785171      7.6485271      4.2151208  CIZAJ2242
      0      0.0000000      0.0000000    -11.7841072     -7.9431877     40.7259140     40.3765793    -16.3162613    -10.6490211     59.3357697     62.4471016      1.7929357      3.1646724      0.0055172      0.0835555    165.2999878    194.4964142   1180.0000000    760.0000000      5.9841185      0.2535129      2.6894035      4.7470083  ZwCLJ2242
      0      0.0000000      0.0000000     -9.7165070    -11.4738045     41.4013977     41.3222198    -12.2738724    -14.6575165     62.3307037     61.0280952      2.9482720      2.1688025      0.0624565      0.0148365    246.4981995    147.7453156   1580.0000000   3000.0000000      1.0115798      6.6374311      4.4224081      3.2532039  PLCKG287
      1      0.0110000      0.0000000    -10.8734741    -20.0000000     40.4661255     16.1461277    -12.9234276      0.0000000     60.5148239      0.0000000      5.4379601           -NaN      0.0175606      0.0000000    299.0353088      0.0000000   1170.0000000      0.0000000      1.4521118      0.0000000      8.1569405      0.0000000  A2163
      1      0.0110000      0.0000000     -8.7322960    -20.0000000     40.7061272     16.1461277    -11.7952766      0.0000000     61.0218430      0.0000000      3.3166244           -NaN      0.0175606      0.0000000    224.0594635      0.0000000    440.0000000      0.0000000      0.5520776      0.0000000      4.9749365      0.0000000  A2256
      1      0.0110000      0.0000000    -10.3531494    -20.0000000     40.8561249     16.1461277    -12.4651718      0.0000000     61.4769516      0.0000000      4.5825748           -NaN      0.0175606      0.0000000    209.6336060      0.0000000   1560.0000000      0.0000000      0.8974289      0.0000000      6.8738623      0.0000000  A2744
      1      0.0110000      0.0000000     -9.3983231    -20.0000000     39.8161278     16.1461277    -13.2696838      0.0000000     60.5434608      0.0000000      2.2360680           -NaN      0.0175606      0.0000000    186.2705536      0.0000000    500.0000000      0.0000000      0.5081595      0.0000000      3.3541021      0.0000000  A754
      1      0.0110000      0.0110000    -10.0542946     -9.1743851     40.0261269     39.9361267    -12.6425400    -12.1867676     60.0742340     60.5300064      3.3166244      3.3166244      0.0175606      0.0175606    242.5152740    190.1857605   1430.0000000    520.0000000      2.5468311      0.6622167      4.9749365      4.9749365  
      1      0.0110000      0.0000000     -9.2092781    -20.0000000     39.6361275     16.1461277    -11.6145515      0.0000000     60.3668785      0.0000000      3.3166244           -NaN      0.0175606      0.0000000    314.6075439      0.0000000   2200.0000000      0.0000000      1.1776062      0.0000000      4.9749365      0.0000000  COMA
      1      0.0110000      0.0110000    -11.2656250    -12.1025925     40.0856476     39.1461258    -14.9860764    -16.8970451     59.6137161     58.9834747      2.1488767      1.7750001      0.0175606      0.0175606    161.3359528    131.5838776   1000.0000000    700.0000000      3.7844265      5.0003467      3.2233150      2.6625001  A3365
      1      0.0110000      0.0110000    -10.6229515    -11.9115143     40.1461258     39.5263367    -14.5705948    -15.6032982     60.3356400     58.9636307      2.0816660      2.2360680      0.0175606      0.0175606    167.3187256     12.4669142    790.0000000    800.0000000      1.4757066     28.7739906      3.1224990      3.3541021  ZwCL00008
      1      0.0110000      0.0110000    -11.1060333    -10.8985748     39.7481880     39.9912262    -14.0035477    -13.9181137     59.9040947     60.3263550      3.3166244      2.7688749      0.0175606      0.0175606    168.0130310    159.3174133    700.0000000   1100.0000000      1.3835665      1.1481538      4.9749365      4.1533122  A1240
      1      0.0110000      0.0110000    -10.0681992    -10.5257874     40.5440674     40.5774918    -13.1539879    -14.0958443     61.0569687     60.7921829      2.7688749      2.2360680      0.0175606      0.0175606    189.4253235    214.4113007    890.0000000   1000.0000000      0.8689604      1.2359478      4.1533122      3.3541021  A2345
      1      0.0110000      0.0110000    -10.3847313    -10.6664391     40.3502502     40.7143288    -13.9296227    -14.0029297     60.8904190     60.8171082      2.4494898      2.4494898      0.0175606      0.0175606    156.8130188    189.5648346    570.0000000    940.0000000      0.5636377      0.8709637      3.6742349      3.6742349  RXCJ1314
      1      0.0110000      0.0110000    -11.6558266    -11.6792488     40.8785210     41.1003723    -14.2417183    -14.9880028     60.6840668     60.6812439      3.3166244      2.3998861      0.0175606      0.0175606    163.9406586    158.1441193   1390.0000000   1140.0000000      2.6485007      1.9998624      4.9749365      3.5998292  MACSJ1149
      1      0.0110000      0.0110000    -10.8766060    -11.1440430     41.6512756     41.2922516    -13.5813103    -13.6362381     61.0163116     60.6933670      3.2440419      4.0477915      0.0175606      0.0175606    127.8348007      3.7277150   1130.0000000    910.0000000      6.2661409     85.3100586      4.8660631      6.0716872  MACSJ1752
      1      0.0110000      0.0110000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0175606      0.0175606           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      1      0.0110000      0.0110000    -10.0218811     -9.8181458     40.0437546     39.9454689    -13.2005348    -12.7839317     60.1276855     60.2825089      2.4829569      2.7305119      0.0175606      0.0175606    250.2222748    250.0135498   1300.0000000   1300.0000000      2.0464451      1.7298166      3.7244353      4.0957680  A3376
      1      0.0110000      0.0110000     -9.1629105     -9.7785263     40.4683456     41.5611038    -11.5519142    -14.3262253     61.0289764     61.1382980      3.8008060      1.7320508      0.0175606      0.0175606    291.1845703    292.4442139   1420.0000000   1830.0000000      1.0592539      1.0739895      5.7012091      2.5980761  A3667
      1      0.0110000      0.0110000    -10.1381187    -10.4722633     41.5560608     40.5440674    -12.3294334    -13.3094368     61.2054901     60.9293671      5.0990181      2.8100805      0.0175606      0.0175606    226.3760681     83.4844208   1000.0000000   1500.0000000      3.1260803     10.0925331      7.6485271      4.2151208  CIZAJ2242
      1      0.0110000      0.0110000    -11.1833611     -9.0162201     40.7259140     40.3765793    -15.6667175    -11.9200211     59.9365158     61.3740654      1.7929357      3.1646724      0.0175606      0.0175606    272.7134399    173.8148804   1180.0000000    760.0000000      2.9648323      0.5164164      2.6894035      4.7470083  ZwCLJ2242
      1      0.0110000      0.0110000    -10.6016197    -11.4679756     41.4013977     41.3222198    -13.3261871    -14.6855431     61.4455872     61.0339241      2.9482720      2.1688025      0.0175606      0.0175606    204.6839600    157.5057373   1580.0000000   3000.0000000      1.9543400      5.5847049      4.4224081      3.2532039  PLCKG287
      2      0.0200000      0.0000000    -10.7171249    -20.0000000     40.4661255     16.1461277    -12.7672234      0.0000000     60.6711731      0.0000000      5.4379601           -NaN      0.0251620      0.0000000    282.3902283      0.0000000   1170.0000000      0.0000000      1.1857691      0.0000000      8.1569405      0.0000000  A2163
      2      0.0200000      0.0000000     -8.5759468    -20.0000000     40.7061272     16.1461277    -11.6390724      0.0000000     61.1781921      0.0000000      3.3166244           -NaN      0.0251620      0.0000000    207.5906372      0.0000000    440.0000000      0.0000000      0.4666594      0.0000000      4.9749365      0.0000000  A2256
      2      0.0200000      0.0000000    -10.1968002    -20.0000000     40.8561249     16.1461277    -12.3089638      0.0000000     61.6333008      0.0000000      4.5825748           -NaN      0.0251620      0.0000000    194.1381683      0.0000000   1560.0000000      0.0000000      0.7481696      0.0000000      6.8738623      0.0000000  A2744
      2      0.0200000      0.0000000     -9.2419739    -20.0000000     39.8161278     16.1461277    -13.1134796      0.0000000     60.6998100      0.0000000      2.2360680           -NaN      0.0251620      0.0000000    174.0621033      0.0000000    500.0000000      0.0000000      0.4385308      0.0000000      3.3541021      0.0000000  A754
      2      0.0200000      0.0200000     -9.8979416     -9.0180359     40.0261269     39.9361267    -12.4863358    -12.0305634     60.2305832     60.6863556      3.3166244      3.3166244      0.0251620      0.0251620    250.9287720    176.8241425   1430.0000000    520.0000000      2.0137248      0.5597576      4.9749365      4.9749365  
      2      0.0200000      0.0000000     -9.0529289    -20.0000000     39.6361275     16.1461277    -11.4583473      0.0000000     60.5232277      0.0000000      3.3166244           -NaN      0.0251620      0.0000000    298.2480164      0.0000000   2200.0000000      0.0000000      0.9840112      0.0000000      4.9749365      0.0000000  COMA
      2      0.0200000      0.0200000    -11.1092758    -11.9462433     40.0856476     39.1461258    -14.8298721    -16.7408409     59.7700653     59.1398239      2.1488767      1.7750001      0.0251620      0.0251620    180.9228210    155.8582916   1000.0000000    700.0000000      2.9785171      3.9994476      3.2233150      2.6625001  A3365
      2      0.0200000      0.0200000    -10.4666023    -11.7551651     40.1461258     39.5263367    -14.4143906    -15.4470940     60.4919891     59.1199799      2.0816660      2.2360680      0.0251620      0.0251620    161.3863831     32.0138474    790.0000000    800.0000000      1.2618277     14.9623632      3.1224990      3.3541021  ZwCL00008
      2      0.0200000      0.0200000    -10.9496841    -10.7422256     39.7481880     39.9912262    -13.8473396    -13.7619057     60.0604439     60.4827042      3.3166244      2.7688749      0.0251620      0.0251620    159.3174133    150.1065369    700.0000000   1100.0000000      1.1481538      0.9660509      4.9749365      4.1533122  A1240
      2      0.0200000      0.0200000     -9.9118500    -10.3694382     40.5440674     40.5774918    -12.9977837    -13.9396362     61.2133179     60.9485321      2.7688749      2.2360680      0.0251620      0.0251620    177.1475525    203.6173248    890.0000000   1000.0000000      0.7379043      1.0543872      4.1533122      3.3541021  A2345
      2      0.0200000      0.0200000    -10.2283821    -10.5100899     40.3502502     40.7143288    -13.7734108    -13.8467216     61.0467682     60.9734573      2.4494898      2.4494898      0.0251620      0.0251620    146.1202240    177.5514984    570.0000000    940.0000000      0.4841724      0.7447321      3.6742349      3.6742349  RXCJ1314
      2      0.0200000      0.0200000    -11.4994774    -11.5228996     40.8785210     41.1003723    -14.0855141    -14.8317986     60.8404160     60.8375931      3.3166244      2.3998861      0.0251620      0.0251620    159.4429016    150.9265900   1390.0000000   1140.0000000      2.0844915      1.6595870      4.9749365      3.5998292  MACSJ1149
      2      0.0200000      0.0200000    -10.7202568    -10.9876938     41.6512756     41.2922516    -13.4251060    -13.4800301     61.1726608     60.8497162      3.2440419      4.0477915      0.0251620      0.0251620    171.3943176     74.0027542   1130.0000000    910.0000000      3.9902496     10.5196209      4.8660631      6.0716872  MACSJ1752
      2      0.0200000      0.0200000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0251620      0.0251620           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      2      0.0200000      0.0200000     -9.8655319     -9.6617966     40.0437546     39.9454689    -13.0443268    -12.6277237     60.2840347     60.4388580      2.4829569      2.7305119      0.0251620      0.0251620    249.5910034    244.2672729   1300.0000000   1300.0000000      1.6904411      1.4354897      3.7244353      4.0957680  A3376
      2      0.0200000      0.0200000     -9.0065613     -9.6221771     40.4683456     41.5611038    -11.3957062    -14.1700211     61.1853256     61.2946472      3.8008060      1.7320508      0.0251620      0.0251620    273.5959473    280.2330322   1420.0000000   1830.0000000      0.8830801      0.9440609      5.7012091      2.5980761  A3667
      2      0.0200000      0.0200000     -9.9817696    -10.3159142     41.5560608     40.5440674    -12.1732292    -13.1532326     61.3618393     61.0857162      5.0990181      2.8100805      0.0251620      0.0251620    239.0543518    159.2026978   1000.0000000   1500.0000000      2.3388376      5.5847049      7.6485271      4.2151208  CIZAJ2242
      2      0.0200000      0.0200000    -11.0270119     -8.8598709     40.7259140     40.3765793    -15.5105133    -11.7638130     60.0928650     61.5304184      1.7929357      3.1646724      0.0251620      0.0251620    279.2182922    160.7359772   1180.0000000    760.0000000      2.4888582      0.4375221      2.6894035      4.7470083  ZwCLJ2242
      2      0.0200000      0.0200000    -10.4452705    -11.3116264     41.4013977     41.3222198    -13.1699791    -14.5293388     61.6019363     61.1902695      2.9482720      2.1688025      0.0251620      0.0251620    195.9807129    189.2175293   1580.0000000   3000.0000000      1.5995585      4.0926065      4.4224081      3.2532039  PLCKG287
      3      0.0300000      0.0000000    -10.5912552    -20.0000000     40.4661255     16.1461277    -12.6415253      0.0000000     60.7970467      0.0000000      5.4379601           -NaN      0.0336080      0.0000000    267.8338318      0.0000000   1170.0000000      0.0000000      1.0162489      0.0000000      8.1569405      0.0000000  A2163
      3      0.0300000      0.0000000     -8.4500771    -20.0000000     40.7061272     16.1461277    -11.5133705      0.0000000     61.3040619      0.0000000      3.3166244           -NaN      0.0336080      0.0000000    195.0660553      0.0000000    440.0000000      0.0000000      0.4083194      0.0000000      4.9749365      0.0000000  A2256
      3      0.0300000      0.0000000    -10.0709305    -20.0000000     40.8561249     16.1461277    -12.1832657      0.0000000     61.7591705      0.0000000      4.5825748           -NaN      0.0336080      0.0000000    182.0456085      0.0000000   1560.0000000      0.0000000      0.6471428      0.0000000      6.8738623      0.0000000  A2744
      3      0.0300000      0.0000000     -9.1161041    -20.0000000     39.8161278     16.1461277    -12.9877815      0.0000000     60.8256798      0.0000000      2.2360680           -NaN      0.0336080      0.0000000    164.7308960      0.0000000    500.0000000      0.0000000      0.3899420      0.0000000      3.3541021      0.0000000  A754
      3      0.0300000      0.0300000     -9.7720757     -8.8921661     40.0261269     39.9361267    -12.3606377    -11.9048653     60.3564529     60.8122253      3.3166244      3.3166244      0.0336080      0.0336080    250.1505280    166.5022736   1430.0000000    520.0000000      1.6982442      0.4897789      4.9749365      4.9749365  
      3      0.0300000      0.0000000     -8.9270515    -20.0000000     39.6361275     16.1461277    -11.3326530      0.0000000     60.6490974      0.0000000      3.3166244           -NaN      0.0336080      0.0000000    283.9866028      0.0000000   2200.0000000      0.0000000      0.8550668      0.0000000      4.9749365      0.0000000  COMA
      3      0.0300000      0.0300000    -10.9834061    -11.8203735     40.0856476     39.1461258    -14.7041740    -16.6151428     59.8959389     59.2656937      2.1488767      1.7750001      0.0336080      0.0336080    189.6043243    171.1180115   1000.0000000    700.0000000      2.5176778      3.3962538      3.2233150      2.6625001  A3365
      3      0.0300000      0.0300000    -10.3407326    -11.6292953     40.1461258     39.5263367    -14.2886887    -15.3213921     60.6178589     59.2458496      2.0816660      2.2360680      0.0336080      0.0336080    155.7868347     58.7996407    790.0000000    800.0000000      1.1168635      9.5060511      3.1224990      3.3541021  ZwCL00008
      3      0.0300000      0.0300000    -10.8238144    -10.6163559     39.7481880     39.9912262    -13.7216415    -13.6362076     60.1863136     60.6085739      3.3166244      2.7688749      0.0336080      0.0336080    151.6276550    142.6109924    700.0000000   1100.0000000      0.9931163      0.8452789      4.9749365      4.1533122  A1240
      3      0.0300000      0.0300000     -9.7859802    -10.2435684     40.5440674     40.5774918    -12.8720818    -13.8139381     61.3391876     61.0744019      2.7688749      2.2360680      0.0336080      0.0336080    167.3783569    194.5708313    890.0000000   1000.0000000      0.6471428      0.9311081      4.1533122      3.3541021  A2345
      3      0.0300000      0.0300000    -10.1025124    -10.3842201     40.3502502     40.7143288    -13.6477127    -13.7210236     61.1726379     61.0993271      2.4494898      2.4494898      0.0336080      0.0336080    137.7716370    167.9757843    570.0000000    940.0000000      0.4275629      0.6561453      3.6742349      3.6742349  RXCJ1314
      3      0.0300000      0.0300000    -11.3736076    -11.3970299     40.8785210     41.1003723    -13.9598122    -14.7060966     60.9662857     60.9634628      3.3166244      2.3998861      0.0336080      0.0336080    153.2675629    144.3058167   1390.0000000   1140.0000000      1.7538809      1.4387989      4.9749365      3.5998292  MACSJ1149
      3      0.0300000      0.0300000    -10.5943871    -10.8618240     41.6512756     41.2922516    -13.2994080    -13.3543320     61.2985306     60.9755859      3.2440419      4.0477915      0.0336080      0.0336080    185.3014679    142.2888489   1130.0000000    910.0000000      3.0831885      5.4827709      4.8660631      6.0716872  MACSJ1752
      3      0.0300000      0.0300000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0336080      0.0336080           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      3      0.0300000      0.0300000     -9.7396622     -9.5359268     40.0437546     39.9454689    -12.9186287    -12.5020256     60.4099045     60.5647278      2.4829569      2.7305119      0.0336080      0.0336080    245.0524902    236.7392578   1300.0000000   1300.0000000      1.4621774      1.2416526      3.7244353      4.0957680  A3376
      3      0.0300000      0.0300000     -8.8806915     -9.4963074     40.4683456     41.5611038    -11.2700119    -14.0443230     61.3111954     61.4205208      3.8008060      1.7320508      0.0336080      0.0336080    259.0079956    270.1056824   1420.0000000   1830.0000000      0.7655967      0.8531004      5.7012091      2.5980761  A3667
      3      0.0300000      0.0300000     -9.8558998    -10.1900444     41.5560608     40.5440674    -12.0475273    -13.0275307     61.4877090     61.2115860      5.0990181      2.8100805      0.0336080      0.0336080    238.4595032    200.8063507   1000.0000000   1500.0000000      1.9230919      4.0738039      7.6485271      4.2151208  CIZAJ2242
      3      0.0300000      0.0300000    -10.9011421     -8.7340012     40.7259140     40.3765793    -15.3848114    -11.6381149     60.2187347     61.6562881      1.7929357      3.1646724      0.0336080      0.0336080    279.5773010    150.9410248   1180.0000000    760.0000000      2.1827304      0.3837073      2.6894035      4.7470083  ZwCLJ2242
      3      0.0300000      0.0300000    -10.3194008    -11.1857567     41.4013977     41.3222198    -13.0442810    -14.4036407     61.7278061     61.3161430      2.9482720      2.1688025      0.0336080      0.0336080    187.4583740    202.7857361   1580.0000000   3000.0000000      1.3740424      3.3265960      4.4224081      3.2532039  PLCKG287
      4      0.0400000      0.0000000    -10.4937134    -20.0000000     40.4661255     16.1461277    -12.5441589      0.0000000     60.8945923      0.0000000      5.4379601           -NaN      0.0420540      0.0000000    256.1968994      0.0000000   1170.0000000      0.0000000      0.9036497      0.0000000      8.1569405      0.0000000  A2163
      4      0.0400000      0.0000000     -8.3525352    -20.0000000     40.7061272     16.1461277    -11.4160042      0.0000000     61.4016037      0.0000000      3.3166244           -NaN      0.0420540      0.0000000    185.7346344      0.0000000    440.0000000      0.0000000      0.3681291      0.0000000      4.9749365      0.0000000  A2256
      4      0.0400000      0.0000000     -9.9733849    -20.0000000     40.8561249     16.1461277    -12.0858994      0.0000000     61.8567162      0.0000000      4.5825748           -NaN      0.0420540      0.0000000    173.0999908      0.0000000   1560.0000000      0.0000000      0.5794287      0.0000000      6.8738623      0.0000000  A2744
      4      0.0400000      0.0000000     -9.0185585    -20.0000000     39.8161278     16.1461277    -12.8904152      0.0000000     60.9232254      0.0000000      2.2360680           -NaN      0.0420540      0.0000000    157.8531952      0.0000000    500.0000000      0.0000000      0.3564512      0.0000000      3.3541021      0.0000000  A754
      4      0.0400000      0.0400000     -9.6745300     -8.7946205     40.0261269     39.9361267    -12.2632713    -11.8074989     60.4539948     60.9097672      3.3166244      3.3166244      0.0420540      0.0420540    246.5075226    158.5713806   1430.0000000    520.0000000      1.4996853      0.4405549      4.9749365      4.9749365  
      4      0.0400000      0.0000000     -8.8295097    -20.0000000     39.6361275     16.1461277    -11.2352867      0.0000000     60.7466431      0.0000000      3.3166244           -NaN      0.0420540      0.0000000    272.5373535      0.0000000   2200.0000000      0.0000000      0.7673617      0.0000000      4.9749365      0.0000000  COMA
      4      0.0400000      0.0400000    -10.8858643    -11.7228317     40.0856476     39.1461258    -14.6068077    -16.5177803     59.9934845     59.3632355      2.1488767      1.7750001      0.0420540      0.0420540    193.0125275    179.8543549   1000.0000000    700.0000000      2.2284355      3.0269139      3.2233150      2.6625001  A3365
      4      0.0400000      0.0400000    -10.2431908    -11.5317535     40.1461258     39.5263367    -14.1913223    -15.2240334     60.7154045     59.3433952      2.0816660      2.2360680      0.0420540      0.0420540    151.0521545     83.4068909    790.0000000    800.0000000      1.0162489      7.0957789      3.1224990      3.3541021  ZwCL00008
      4      0.0400000      0.0400000    -10.7262726    -10.5188141     39.7481880     39.9912262    -13.6242790    -13.5388412     60.2838593     60.7061195      3.3166244      2.7688749      0.0420540      0.0420540    145.6049957    136.7205811    700.0000000   1100.0000000      0.8912510      0.7620792      4.9749365      4.1533122  A1240
      4      0.0400000      0.0400000     -9.6884384    -10.1460266     40.5440674     40.5774918    -12.7747192    -13.7165718     61.4367294     61.1719437      2.7688749      2.2360680      0.0420540      0.0420540    159.9843292    187.5271912    890.0000000   1000.0000000      0.5847902      0.8472276      4.1533122      3.3541021  A2345
      4      0.0400000      0.0400000    -10.0049706    -10.2866783     40.3502502     40.7143288    -13.5503502    -13.6236610     61.2701797     61.1968689      2.4494898      2.4494898      0.0420540      0.0420540    131.6878052    160.8229523    570.0000000    940.0000000      0.3890452      0.5956623      3.6742349      3.6742349  RXCJ1314
      4      0.0400000      0.0400000    -11.2760658    -11.2994881     40.8785210     41.1003723    -13.8624458    -14.6087303     61.0638275     61.0610046      3.3166244      2.3998861      0.0420540      0.0420540    147.7056732    139.0208130   1390.0000000   1140.0000000      1.5452549      1.2941961      4.9749365      3.5998292  MACSJ1149
      4      0.0400000      0.0400000    -10.4968452    -10.7642784     41.6512756     41.2922516    -13.2020416    -13.2569656     61.3960724     61.0731316      3.2440419      4.0477915      0.0420540      0.0420540    188.7200165    169.6692352   1130.0000000    910.0000000      2.6061542      4.0831943      4.8660631      6.0716872  MACSJ1752
      4      0.0400000      0.0400000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0420540      0.0420540           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      4      0.0400000      0.0400000     -9.6421204     -9.4383850     40.0437546     39.9454689    -12.8212662    -12.4046593     60.5074501     60.6622734      2.4829569      2.7305119      0.0420540      0.0420540    239.8666229    229.8635559   1300.0000000   1300.0000000      1.3122000      1.1142946      3.7244353      4.0957680  A3376
      4      0.0400000      0.0400000     -8.7831459     -9.3987656     40.4683456     41.5611038    -11.1726456    -13.9469566     61.4087372     61.5180664      3.8008060      1.7320508      0.0420540      0.0420540    247.5679779    262.0952759   1420.0000000   1830.0000000      0.6854883      0.7888603      5.7012091      2.5980761  A3667
      4      0.0400000      0.0400000     -9.7583580    -10.0925026     41.5560608     40.5440674    -11.9501610    -12.9301643     61.5852509     61.3091278      5.0990181      2.8100805      0.0420540      0.0420540    234.2702484    220.8840485   1000.0000000   1500.0000000      1.6710908      3.3496552      7.6485271      4.2151208  CIZAJ2242
      4      0.0400000      0.0400000    -10.8035965     -8.6364594     40.7259140     40.3765793    -15.2874451    -11.5407486     60.3162804     61.7538300      1.7929357      3.1646724      0.0420540      0.0420540    277.6358948    143.5666504   1180.0000000    760.0000000      1.9815272      0.3459394      2.6894035      4.7470083  ZwCLJ2242
      4      0.0400000      0.0400000    -10.2218590    -11.0882111     41.4013977     41.3222198    -12.9469147    -14.3062744     61.8253517     61.4136887      2.9482720      2.1688025      0.0420540      0.0420540    180.4631653    207.7787933   1580.0000000   3000.0000000      1.2274395      2.8840318      4.4224081      3.2532039  PLCKG287
      5      0.0500000      0.0000000    -10.4140472    -20.0000000     40.4661255     16.1461277    -12.4646759      0.0000000     60.9742584      0.0000000      5.4379601           -NaN      0.0505000      0.0000000    246.4607086      0.0000000   1170.0000000      0.0000000      0.8203516      0.0000000      8.1569405      0.0000000  A2163
      5      0.0500000      0.0000000     -8.2728691    -20.0000000     40.7061272     16.1461277    -11.3365211      0.0000000     61.4812698      0.0000000      3.3166244           -NaN      0.0505000      0.0000000    178.5247040      0.0000000    440.0000000      0.0000000      0.3388442      0.0000000      4.9749365      0.0000000  A2256
      5      0.0500000      0.0000000     -9.8937187    -20.0000000     40.8561249     16.1461277    -12.0064163      0.0000000     61.9363823      0.0000000      4.5825748           -NaN      0.0505000      0.0000000    166.0387573      0.0000000   1560.0000000      0.0000000      0.5296636      0.0000000      6.8738623      0.0000000  A2744
      5      0.0500000      0.0000000     -8.9388924    -20.0000000     39.8161278     16.1461277    -12.8109322      0.0000000     61.0028915      0.0000000      2.2360680           -NaN      0.0505000      0.0000000    152.3828125      0.0000000    500.0000000      0.0000000      0.3311312      0.0000000      3.3541021      0.0000000  A754
      5      0.0500000      0.0500000     -9.5948639     -8.7149544     40.0261269     39.9361267    -12.1837883    -11.7280159     60.5336609     60.9894333      3.3166244      3.3166244      0.0505000      0.0505000    242.2106628    152.5447540   1430.0000000    520.0000000      1.3614448      0.4055086      4.9749365      4.9749365  
      5      0.0500000      0.0000000     -8.7498436    -20.0000000     39.6361275     16.1461277    -11.1558037      0.0000000     60.8263092      0.0000000      3.3166244           -NaN      0.0505000      0.0000000    263.1514587      0.0000000   2200.0000000      0.0000000      0.7030725      0.0000000      4.9749365      0.0000000  COMA
      5      0.0500000      0.0500000    -10.8061981    -11.6431656     40.0856476     39.1461258    -14.5273247    -16.4382935     60.0731506     59.4429016      2.1488767      1.7750001      0.0505000      0.0505000    194.0186768    185.2904663   1000.0000000    700.0000000      2.0276830      2.7669425      3.2233150      2.6625001  A3365
      5      0.0500000      0.0500000    -10.1635246    -11.4520874     40.1461258     39.5263367    -14.1118393    -15.1445427     60.7950706     59.4230614      2.0816660      2.2360680      0.0505000      0.0505000    147.0645752    103.1183929    790.0000000    800.0000000      0.9418898      5.7942872      3.1224990      3.3541021  ZwCL00008
      5      0.0500000      0.0500000    -10.6466064    -10.4391479     39.7481880     39.9912262    -13.5447960    -13.4593582     60.3635254     60.7857857      3.3166244      2.7688749      0.0505000      0.0505000    140.5189667    132.0170441    700.0000000   1100.0000000      0.8147043      0.7014554      4.9749365      4.1533122  A1240
      5      0.0500000      0.0500000     -9.6087723    -10.0663605     40.5440674     40.5774918    -12.6952362    -13.6370888     61.5163956     61.2516098      2.7688749      2.2360680      0.0505000      0.0505000    154.2271423    181.6439209    890.0000000   1000.0000000      0.5395108      0.7834297      4.1533122      3.3541021  A2345
      5      0.0500000      0.0500000     -9.9253044    -10.2070122     40.3502502     40.7143288    -13.4708672    -13.5441780     61.3498459     61.2765388      2.4494898      2.4494898      0.0505000      0.0505000    126.9543152    155.1604462    570.0000000    940.0000000      0.3605787      0.5508078      3.6742349      3.6742349  RXCJ1314
      5      0.0500000      0.0500000    -11.1963997    -11.2198219     40.8785210     41.1003723    -13.7829628    -14.5292473     61.1434937     61.1406708      3.3166244      2.3998861      0.0505000      0.0505000    143.0645752    134.6330566   1390.0000000   1140.0000000      1.4028139      1.1885023      4.9749365      3.5998292  MACSJ1149
      5      0.0500000      0.0500000    -10.4171791    -10.6846123     41.6512756     41.2922516    -13.1225586    -13.1774826     61.4757385     61.1527977      3.2440419      4.0477915      0.0505000      0.0505000    188.5372772    181.4143829   1130.0000000    910.0000000      2.3014424      3.3884432      4.8660631      6.0716872  MACSJ1752
      5      0.0500000      0.0500000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0505000      0.0505000           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      5      0.0500000      0.0500000     -9.5624504     -9.3587189     40.0437546     39.9454689    -12.7417793    -12.3251762     60.5871162     60.7419395      2.4829569      2.7305119      0.0505000      0.0505000    234.7871246    223.7314911   1300.0000000   1300.0000000      1.2022645      1.0209396      3.7244353      4.0957680  A3376
      5      0.0500000      0.0500000     -8.7034798     -9.3190994     40.4683456     41.5611038    -11.0931625    -13.8674736     61.4884033     61.5977325      3.8008060      1.7320508      0.0505000      0.0505000    238.5401764    255.6747284   1420.0000000   1830.0000000      0.6280585      0.7413105      5.7012091      2.5980761  A3667
      5      0.0500000      0.0500000     -9.6786919    -10.0128365     41.5560608     40.5440674    -11.8706779    -12.8506813     61.6649170     61.3887939      5.0990181      2.8100805      0.0505000      0.0505000    229.3494110    230.9359589   1000.0000000   1500.0000000      1.4996853      2.9174280      7.6485271      4.2151208  CIZAJ2242
      5      0.0500000      0.0500000    -10.7239304     -8.5567932     40.7259140     40.3765793    -15.2079620    -11.4612656     60.3959465     61.8334961      1.7929357      3.1646724      0.0505000      0.0505000    274.9618835    137.8953094   1180.0000000    760.0000000      1.8365386      0.3184198      2.6894035      4.7470083  ZwCLJ2242
      5      0.0500000      0.0500000    -10.1421928    -11.0085449     41.4013977     41.3222198    -12.8674316    -14.2267914     61.9050179     61.4933548      2.9482720      2.1688025      0.0505000      0.0505000    174.4925079    209.1991119   1580.0000000   3000.0000000      1.1194379      2.5941796      4.4224081      3.2532039  PLCKG287


==> images/sausage_tabulated_models_kr13_MC1_Mrad.dat <==
#   Model             Eratio1    Eratio 2         Fgam_1        Fgam_2        Prad_1          Prad_2        IC_1                IC_2            Ecrp_1           Ecrp_2        M_1              M_2     eta_1        eta_2                lrad_1         lrad_2      rad_1    rad_2       B_1           B_2       ranM_1            ran_M2        ClusterID #
#                                                 ph/cm^2 s     ph/cm^2 s      log(W/hz)     log(W/Hz)    log(erg/s*cm^2)  log(erg/s*cm^2)     log(erg)         log(erg)         -               -          -              -                kpc            kpc        kpc      kpc     muG           muG                                                 #
      0      0.0000000      0.0000000     -9.1676674    -20.0000000     40.4661255     16.1461277    -10.7081718      0.0000000     62.2970123      0.0000000      5.4379601           -NaN      0.1815694      0.0000000    501.3444519      0.0000000   1170.0000000      0.0000000      0.4325139      0.0000000      8.1569405      0.0000000  A2163
      0      0.0000000      0.0000000     -7.7802620    -20.0000000     40.7061272     16.1461277    -10.5857201      0.0000000     62.0130653      0.0000000      3.3166244           -NaN      0.0983709      0.0000000    254.3734131      0.0000000    440.0000000      0.0000000      0.2494595      0.0000000      4.9749365      0.0000000  A2256
      0      0.0000000      0.0000000     -9.0736847    -20.0000000     40.8561249     16.1461277    -10.6250038      0.0000000     62.9583740      0.0000000      4.5825748           -NaN      0.1655852      0.0000000    287.9242554      0.0000000   1560.0000000      0.0000000      0.2985383      0.0000000      6.8738623      0.0000000  A2744
      0      0.0000000      0.0000000     -9.7447586    -20.0000000     39.8161278     16.1461277    -13.4669304      0.0000000     60.2990952      0.0000000      2.2360680           -NaN      0.0175608      0.0000000    207.5649261      0.0000000    500.0000000      0.0000000      0.5081595      0.0000000      3.3541021      0.0000000  A754
      0      0.0000000      0.0000000     -9.8007088     -8.4090157     40.0261269     39.9361267    -11.6823578    -11.0782776     60.8160858     61.4201660      3.3166244      3.3166244      0.0983709      0.0983709    364.2312927    217.8263855   1430.0000000    520.0000000      0.9705102      0.2985383      4.9749365      4.9749365  
      0      0.0000000      0.0000000     -9.0640526    -20.0000000     39.6361275     16.1461277    -10.6736183      0.0000000     61.0894852      0.0000000      3.3166244           -NaN      0.0983709      0.0000000    379.9842834      0.0000000   2200.0000000      0.0000000      0.5140437      0.0000000      4.9749365      0.0000000  COMA
      0      0.0000000      0.0000000    -12.3179512    -13.6492996     40.0856476     39.1461258    -15.5135651    -18.0842743     59.0563850     57.8494148      2.1488767      1.7750001      0.0140295      0.0053022    153.5750275     37.1003952   1000.0000000    700.0000000      4.4977999     13.2739487      3.2233150      2.6625001  A3365
      0      0.0000000      0.0000000    -11.7169991    -12.7526360     40.1461258     39.5263367    -15.2035332    -15.9618340     59.6866608     58.5579758      2.0816660      2.2360680      0.0113075      0.0175608    178.3833618     13.8921280    790.0000000    800.0000000      1.8071744     28.7739906      3.1224990      3.3541021  ZwCL00008
      0      0.0000000      0.0000000    -10.5549011    -11.1432037     39.7481880     39.9912262    -12.9724350    -13.5553207     60.7168770     60.5492096      3.3166244      2.7688749      0.0983709      0.0449653    202.8913727    186.3045197    700.0000000   1100.0000000      0.5942922      0.7396054      4.9749365      4.1533122  A1240
      0      0.0000000      0.0000000    -10.0011292    -11.2153549     40.5440674     40.5774918    -12.7147713    -14.4190178     61.3562469     60.4218864      2.7688749      2.2360680      0.0449653      0.0175608    217.7824707    238.9227142    890.0000000   1000.0000000      0.5675447      1.2359478      4.1533122      3.3541021  A2345
      0      0.0000000      0.0000000    -10.4064140    -10.9362984     40.3502502     40.7143288    -13.7799911    -13.9587326     60.9533310     60.7745934      2.4494898      2.4494898      0.0262043      0.0262043    176.8269806    215.0186615    570.0000000    940.0000000      0.4753353      0.7311392      3.6742349      3.6742349  RXCJ1314
      0      0.0000000      0.0000000    -11.1893883    -12.1009026     40.8785210     41.1003723    -13.2360725    -15.0424080     61.4713745     60.5490112      3.3166244      2.3998861      0.0983709      0.0241954    207.3676300    181.4542084   1390.0000000   1140.0000000      0.9977002      1.6904411      4.9749365      3.5998292  MACSJ1149
      0      0.0000000      0.0000000    -10.4133453    -10.0114746     41.6512756     41.2922516    -12.6297684    -12.0426483     61.7591324     61.9821014      3.2440419      4.0477915      0.0912941      0.1375090    287.9746704    362.1696472   1130.0000000    910.0000000      1.6143588      1.6672477      4.8660631      6.0716872  MACSJ1752
      0      0.0000000      0.0000000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0068690      0.0206577           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      0      0.0000000      0.0000000    -10.6197777    -10.1126137     40.0437546     39.9454689    -13.2023849    -12.4702911     60.0332260     60.4622688      2.4829569      2.7305119      0.0275598      0.0412249    307.4681702    313.6218567   1300.0000000   1300.0000000      1.6143588      1.1246053      3.7244353      4.0957680  A3376
      0      0.0000000      0.0000000     -8.3834229    -11.7678070     40.4683456     41.5611038    -10.1721573    -15.6991997     62.1312256     59.8291321      3.8008060      1.7320508      0.1245423      0.0047872    371.7353516    278.3717346   1420.0000000   1830.0000000      0.4083194      1.7418071      5.7012091      2.5980761  A3667
      0      0.0000000      0.0000000     -8.5886879    -10.6252785     41.5560608     40.5440674    -10.2498360    -12.8882561     62.8799629     61.2041931      5.0990181      2.8100805      0.1764853      0.0489829    464.2889404    321.6208191   1000.0000000   1500.0000000      0.7673617      2.9785171      7.6485271      4.2151208  CIZAJ2242
      0      0.0000000      0.0000000    -12.5797768     -8.3200340     40.7259140     40.3765793    -16.7840538    -10.9333611     58.8679810     62.1627655      1.7929357      3.1646724      0.0055172      0.0835555    165.2999878    194.4964142   1180.0000000    760.0000000      5.9841185      0.2535129      2.6894035      4.7470083  ZwCLJ2242
      0      0.0000000      0.0000000    -10.5384636    -12.8237572     41.4013977     41.3222198    -12.7246895    -15.2366714     61.8798828     60.4489403      2.9482720      2.1688025      0.0624565      0.0148365    246.4981995    147.7453156   1580.0000000   3000.0000000      1.0115798      6.6374311      4.4224081      3.2532039  PLCKG287
      1      0.0110000      0.0000000    -11.9476509    -20.0000000     40.4661255     16.1461277    -14.1746407      0.0000000     59.4408264      0.0000000      5.4379601           -NaN      0.0034444      0.0000000    129.3486328      0.0000000   1170.0000000      0.0000000      6.1235065      0.0000000      8.1569405      0.0000000  A2163
      1      0.0110000      0.0000000     -9.8058586    -20.0000000     40.7061272     16.1461277    -13.0457039      0.0000000     59.9486237      0.0000000      3.3166244           -NaN      0.0034444      0.0000000    201.1159973      0.0000000    440.0000000      0.0000000      1.2133892      0.0000000      4.9749365      0.0000000  A2256
      1      0.0110000      0.0000000    -11.4273605    -20.0000000     40.8561249     16.1461277    -13.7164383      0.0000000     60.4028931      0.0000000      4.5825748           -NaN      0.0034444      0.0000000    178.3019714      0.0000000   1560.0000000      0.0000000      2.2855992      0.0000000      6.8738623      0.0000000  A2744
      1      0.0110000      0.0000000    -10.4722290    -20.0000000     39.8161278     16.1461277    -14.5204697      0.0000000     59.4698906      0.0000000      2.2360680           -NaN      0.0034444      0.0000000    163.7920685      0.0000000    500.0000000      0.0000000      1.0023054      0.0000000      3.3541021      0.0000000  A754
      1      0.0110000      0.0110000    -11.1285210    -10.2483711     40.0261269     39.9361267    -13.8938255    -13.4376335     59.0001602     59.4563522      3.3166244      3.3166244      0.0034444      0.0034444      2.5609169    164.4324799   1430.0000000    520.0000000     77.6247330      1.4893614      4.9749365      4.9749365  
      1      0.0110000      0.0000000    -10.2835197    -20.0000000     39.6361275     16.1461277    -12.8658867      0.0000000     59.2927589      0.0000000      3.3166244           -NaN      0.0034444      0.0000000    197.4522552      0.0000000   2200.0000000      0.0000000      3.1915393      0.0000000      4.9749365      0.0000000  COMA
      1      0.0110000      0.0110000    -12.3398514    -13.1767654     40.0856476     39.1461258    -16.2373428    -18.1481781     58.5396652     57.9095573      2.1488767      1.7750001      0.0034444      0.0034444      9.7447939     15.2326660   1000.0000000    700.0000000     27.7332058     20.4173889      3.2233150      2.6625001  A3365
      1      0.0110000      0.0110000    -11.6971588    -12.9857216     40.1461258     39.5263367    -15.8217888    -16.8544960     59.2616577     57.8896484      2.0816660      2.2360680      0.0034444      0.0034444    101.4128876      0.0661645    790.0000000    800.0000000      3.4435008    729.4581909      3.1224990      3.3541021  ZwCL00008
      1      0.0110000      0.0110000    -12.1801987    -11.9727974     39.7481880     39.9912262    -15.2546654    -15.1693764     58.8301888     59.2523041      3.3166244      2.7688749      0.0034444      0.0034444     94.8352585    114.2961807    700.0000000   1100.0000000      4.2756290      2.8444619      4.9749365      4.1533122  A1240
      1      0.0110000      0.0110000    -11.1423683    -11.5999756     40.5440674     40.5774918    -14.4051666    -15.3470650     59.9830017     59.7181702      2.7688749      2.2360680      0.0034444      0.0034444    156.4842377    151.9626312    890.0000000   1000.0000000      1.9678864      2.8183832      4.1533122      3.3541021  A2345
      1      0.0110000      0.0110000    -11.4586296    -11.7405968     40.3502502     40.7143288    -15.1804352    -15.2541084     59.8168106     59.7431374      2.4494898      2.4494898      0.0034444      0.0034444    140.6529846    158.5878754    570.0000000    940.0000000      1.1534534      1.8879920      3.6742349      3.6742349  RXCJ1314
      1      0.0110000      0.0110000    -12.7300377    -12.7534447     40.8785210     41.1003723    -15.4929771    -16.2392311     59.6100159     59.6072235      3.3166244      2.3998861      0.0034444      0.0034444      1.9846200     73.1373291   1390.0000000   1140.0000000    101.8591690      7.1779461      4.9749365      3.5998292  MACSJ1149
      1      0.0110000      0.0110000    -11.9508057    -12.2182045     41.6512756     41.2922516    -14.8325500    -14.8874168     59.9422836     59.6194000      3.2440419      4.0477915      0.0034444      0.0034444      0.0058367      0.0000000   1130.0000000    910.0000000   4841.7285156***************      4.8660631      6.0716872  MACSJ1752
      1      0.0110000      0.0110000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0034444      0.0034444           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      1      0.0110000      0.0110000    -11.0961037    -10.8923683     40.0437546     39.9454689    -14.4518051    -14.0352020     59.0536270     59.2084503      2.4829569      2.7305119      0.0034444      0.0034444     64.8863678     90.9526672   1300.0000000   1300.0000000      8.1283064      6.0394883      3.7244353      4.0957680  A3376
      1      0.0110000      0.0110000    -10.2371292    -10.8527641     40.4683456     41.5611038    -12.8031883    -15.5775375     59.9549179     60.0642014      3.8008060      1.7320508      0.0034444      0.0034444    203.2467957    215.9504242   1420.0000000   1830.0000000      2.8054342      1.9860953      5.7012091      2.5980761  A3667
      1      0.0110000      0.0110000    -11.2123070    -11.5464897     41.5560608     40.5440674    -13.5806541    -14.5607185     60.1314812     59.8552971      5.0990181      2.8100805      0.0034444      0.0034444      0.0000143      0.0228138   1000.0000000   1500.0000000 272270.4062500   1995.2631836      7.6485271      4.2151208  CIZAJ2242
      1      0.0110000      0.0110000    -12.2575378    -10.0902481     40.7259140     40.3765793    -16.9179344    -13.1710320     58.8625107     60.3002625      1.7929357      3.1646724      0.0034444      0.0034444     83.3268433    161.0637360   1180.0000000    760.0000000      8.7700100      1.1194379      2.6894035      4.7470083  ZwCLJ2242
      1      0.0110000      0.0110000    -11.6758423    -12.5422211     41.4013977     41.3222198    -14.5774689    -15.9368935     60.3715210     59.9597855      2.9482720      2.1688025      0.0034444      0.0034444     59.7162743      4.0192862   1580.0000000   3000.0000000      9.9540577     67.4528427      4.4224081      3.2532039  PLCKG287
      2      0.0200000      0.0000000    -11.6868248    -20.0000000     40.4661255     16.1461277    -13.9154549      0.0000000     59.7016068      0.0000000      5.4379601           -NaN      0.0061919      0.0000000    202.5223846      0.0000000   1170.0000000      0.0000000      2.9580131      0.0000000      8.1569405      0.0000000  A2163
      2      0.0200000      0.0000000     -9.5451927    -20.0000000     40.7061272     16.1461277    -12.7867165      0.0000000     60.2091980      0.0000000      3.3166244           -NaN      0.0061919      0.0000000    183.3113098      0.0000000    440.0000000      0.0000000      0.9057326      0.0000000      4.9749365      0.0000000  A2256
      2      0.0200000      0.0000000    -11.1665230    -20.0000000     40.8561249     16.1461277    -13.4572372      0.0000000     60.6636925      0.0000000      4.5825748           -NaN      0.0061919      0.0000000    169.1963348      0.0000000   1560.0000000      0.0000000      1.5739830      0.0000000      6.8738623      0.0000000  A2744
      2      0.0200000      0.0000000    -10.2114716    -20.0000000     39.8161278     16.1461277    -14.2613945      0.0000000     59.7305603      0.0000000      2.2360680           -NaN      0.0061919      0.0000000    149.5636749      0.0000000    500.0000000      0.0000000      0.7816278      0.0000000      3.3541021      0.0000000  A754
      2      0.0200000      0.0200000    -10.8676796     -9.9875908     40.0261269     39.9361267    -13.6346169    -13.1785355     59.2609596     59.7170410      3.3166244      3.3166244      0.0061919      0.0061919     63.8025589    153.1310120   1430.0000000    520.0000000      8.2603807      1.0990062      4.9749365      4.9749365  
      2      0.0200000      0.0000000    -10.0226707    -20.0000000     39.6361275     16.1461277    -12.6066704      0.0000000     59.5535736      0.0000000      3.3166244           -NaN      0.0061919      0.0000000    222.9294128      0.0000000   2200.0000000      0.0000000      2.1037788      0.0000000      4.9749365      0.0000000  COMA
      2      0.0200000      0.0200000    -12.0790138    -12.9159393     40.0856476     39.1461258    -15.9781418    -17.8890114     58.8004608     58.1703148      2.1488767      1.7750001      0.0061919      0.0061919     36.5819740     34.0978088   1000.0000000    700.0000000     10.8893051     11.4815407      3.2233150      2.6625001  A3365
      2      0.0200000      0.0200000    -11.4363251    -12.7248878     40.1461258     39.5263367    -15.5626068    -16.5953140     59.5224342     58.1504211      2.0816660      2.2360680      0.0061919      0.0061919    113.4636307      0.3837368    790.0000000    800.0000000      2.4378114    225.9436188      3.1224990      3.3541021  ZwCL00008
      2      0.0200000      0.0200000    -11.9193726    -11.7119598     39.7481880     39.9912262    -14.9954987    -14.9101753     59.0909462     59.5130997      3.3166244      2.7688749      0.0061919      0.0061919    116.6827927    118.4965057    700.0000000   1100.0000000      2.5822606      1.9678864      4.9749365      4.1533122  A1240
      2      0.0200000      0.0200000    -10.8815422    -11.3391457     40.5440674     40.5774918    -14.1459846    -15.0878716     60.2437744     59.9789581      2.7688749      2.2360680      0.0061919      0.0061919    149.0675201    156.7068939    890.0000000   1000.0000000      1.4354897      2.0276830      4.1533122      3.3541021  A2345
      2      0.0200000      0.0200000    -11.1978722    -11.4797745     40.3502502     40.7143288    -14.9213524    -14.9949303     60.0774918     60.0039139      2.4494898      2.4494898      0.0061919      0.0061919    127.5310593    149.4658813    570.0000000    940.0000000      0.8871562      1.4060479      3.6742349      3.6742349  RXCJ1314
      2      0.0200000      0.0200000    -12.4692039    -12.4926109     40.8785210     41.1003723    -15.2337761    -15.9800377     59.8708115     59.8680115      3.3166244      2.3998861      0.0061919      0.0061919     56.2622871    104.5000992   1390.0000000   1140.0000000      9.3756227      3.9174204      4.9749365      3.5998292  MACSJ1149
      2      0.0200000      0.0200000    -11.6899719    -11.9573822     41.6512756     41.2922516    -14.5733566    -14.6282349     60.2030716     59.8801727      3.2440419      4.0477915      0.0061919      0.0061919      0.3851040      0.0000151   1130.0000000    910.0000000    296.4832153 256448.6406250      4.8660631      6.0716872  MACSJ1752
      2      0.0200000      0.0200000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0061919      0.0061919           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      2      0.0200000      0.0200000    -10.8352623    -10.6315269     40.0437546     39.9454689    -14.1926003    -13.7759972     59.3144226     59.4692459      2.4829569      2.7305119      0.0061919      0.0061919    127.4412689    145.6395874   1300.0000000   1300.0000000      4.1399980      3.3419516      3.7244353      4.0957680  A3376
      2      0.0200000      0.0200000     -9.9762878    -10.5919189     40.4683456     41.5611038    -12.5439835    -15.3183212     60.2157135     60.3250122      3.8008060      1.7320508      0.0061919      0.0061919    216.0337067    213.2449493   1420.0000000   1830.0000000      1.8793170      1.5776116      5.7012091      2.5980761  A3667
      2      0.0200000      0.0200000    -10.9514809    -11.2856483     41.5560608     40.5440674    -13.3214607    -14.3015099     60.3922653     60.1160965      5.0990181      2.8100805      0.0061919      0.0061919      0.8482223      0.4732739   1000.0000000   1500.0000000    179.0606995    264.2409668      7.6485271      4.2151208  CIZAJ2242
      2      0.0200000      0.0200000    -11.9967079     -9.8294601     40.7259140     40.3765793    -16.6587448    -12.9118958     59.1232948     60.5609932      1.7929357      3.1646724      0.0061919      0.0061919    132.5483398    144.0815735   1180.0000000    760.0000000      5.5080791      0.8394600      2.6894035      4.7470083  ZwCLJ2242
      2      0.0200000      0.0200000    -11.4150009    -12.2813759     41.4013977     41.3222198    -14.3182602    -15.6776695     60.6323166     60.2206039      2.9482720      2.1688025      0.0061919      0.0061919    125.0600815     19.0398693   1580.0000000   3000.0000000      4.1879377     23.4422951      4.4224081      3.2532039  PLCKG287
      3      0.0300000      0.0000000    -11.5091324    -20.0000000     40.4661255     16.1461277    -13.7395477      0.0000000     59.8792801      0.0000000      5.4379601           -NaN      0.0092446      0.0000000    210.5358124      0.0000000   1170.0000000      0.0000000      2.1727018      0.0000000      8.1569405      0.0000000  A2163
      3      0.0300000      0.0000000     -9.3675652    -20.0000000     40.7061272     16.1461277    -12.6108894      0.0000000     60.3867874      0.0000000      3.3166244           -NaN      0.0092446      0.0000000    170.1905518      0.0000000    440.0000000      0.0000000      0.7464488      0.0000000      4.9749365      0.0000000  A2256
      3      0.0300000      0.0000000    -10.9888268    -20.0000000     40.8561249     16.1461277    -13.2813225      0.0000000     60.8413696      0.0000000      4.5825748           -NaN      0.0092446      0.0000000    158.6000824      0.0000000   1560.0000000      0.0000000      1.2560302      0.0000000      6.8738623      0.0000000  A2744
      3      0.0300000      0.0000000    -10.0338097    -20.0000000     39.8161278     16.1461277    -14.0855293      0.0000000     59.9081841      0.0000000      2.2360680           -NaN      0.0092446      0.0000000    139.6125031      0.0000000    500.0000000      0.0000000      0.6606935      0.0000000      3.3541021      0.0000000  A754
      3      0.0300000      0.0300000    -10.6899834     -9.8099213     40.0261269     39.9361267    -13.4587021    -13.0026627     59.4386406     59.8946762      3.3166244      3.3166244      0.0092446      0.0092446    120.7898865    143.4114990   1430.0000000    520.0000000      4.4565644      0.9015712      4.9749365      4.9749365  
      3      0.0300000      0.0000000     -9.8449745    -20.0000000     39.6361275     16.1461277    -12.4307518      0.0000000     59.7312546      0.0000000      3.3166244           -NaN      0.0092446      0.0000000    223.3164673      0.0000000   2200.0000000      0.0000000      1.6595870      0.0000000      4.9749365      0.0000000  COMA
      3      0.0300000      0.0300000    -11.9013176    -12.7382507     40.0856476     39.1461258    -15.8022308    -17.7131119     58.9781380     58.3479767      2.1488767      1.7750001      0.0092446      0.0092446     66.6860123     53.5117455   1000.0000000    700.0000000      6.6374311      8.0537872      3.2233150      2.6625001  A3365
      3      0.0300000      0.0300000    -11.2586288    -12.5471916     40.1461258     39.5263367    -15.3867035    -16.4194069     59.7001038     58.3280945      2.0816660      2.2360680      0.0092446      0.0092446    115.2538757      1.2753479    790.0000000    800.0000000      1.9906740    101.3912048      3.1224990      3.3541021  ZwCL00008
      3      0.0300000      0.0300000    -11.7416840    -11.5342598     39.7481880     39.9912262    -14.8196030    -14.7342606     59.2686081     59.6907806      3.3166244      2.7688749      0.0092446      0.0092446    118.5448151    115.4775009    700.0000000   1100.0000000      1.9860953      1.5812485      4.9749365      4.1533122  A1240
      3      0.0300000      0.0300000    -10.7038498    -11.1614494     40.5440674     40.5774918    -13.9700813    -14.9119644     60.4214478     60.1566315      2.7688749      2.2360680      0.0092446      0.0092446    141.0671692    153.5610352    890.0000000   1000.0000000      1.1776062      1.6634129      4.1533122      3.3541021  A2345
      3      0.0300000      0.0300000    -11.0202103    -11.3020821     40.3502502     40.7143288    -14.7454834    -14.8190231     60.2551193     60.1815834      2.4494898      2.4494898      0.0092446      0.0092446    118.4469528    141.0917969    570.0000000    940.0000000      0.7430192      1.1641263      3.6742349      3.6742349  RXCJ1314
      3      0.0300000      0.0300000    -12.2915077    -12.3149147     40.8785210     41.1003723    -15.0578651    -15.8041267     60.0484848     60.0456848      3.3166244      2.3998861      0.0092446      0.0092446     96.9640961    109.5066986   1390.0000000   1140.0000000      4.7533526      2.9174280      4.9749365      3.5998292  MACSJ1149
      3      0.0300000      0.0300000    -11.5122795    -11.7796898     41.6512756     41.2922516    -14.3974457    -14.4523315     60.3807487     60.0578423      3.2440419      4.0477915      0.0092446      0.0092446      6.4380646      0.0015441   1130.0000000    910.0000000     45.0816765  11748.9804688      4.8660631      6.0716872  MACSJ1752
      3      0.0300000      0.0300000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0092446      0.0092446           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      3      0.0300000      0.0300000    -10.6575661    -10.4538307     40.0437546     39.9454689    -14.0166893    -13.6000824     59.4921036     59.6469269      2.4829569      2.7305119      0.0092446      0.0092446    152.3979645    162.0593872   1300.0000000   1300.0000000      3.0338919      2.5176778      3.7244353      4.0957680  A3376
      3      0.0300000      0.0300000     -9.7985916    -10.4142227     40.4683456     41.5611038    -12.3680687    -15.1424065     60.3933907     60.5026932      3.8008060      1.7320508      0.0092446      0.0092446    211.4390259    207.6895142   1420.0000000   1830.0000000      1.4893614      1.3551897      5.7012091      2.5980761  A3667
      3      0.0300000      0.0300000    -10.7737846    -11.1079521     41.5560608     40.5440674    -13.1455498    -14.1255913     60.5699387     60.2937775      5.0990181      2.8100805      0.0092446      0.0092446     74.5167007      3.7097092   1000.0000000   1500.0000000      7.9250164     66.8343964      7.6485271      4.2151208  CIZAJ2242
      3      0.0300000      0.0300000    -11.8190193     -9.6517830     40.7259140     40.3765793    -16.4828377    -12.7360115     59.3009644     60.7386475      1.7929357      3.1646724      0.0092446      0.0092446    159.0039673    132.8750305   1180.0000000    760.0000000      4.2266879      0.6950243      2.6894035      4.7470083  ZwCLJ2242
      3      0.0300000      0.0300000    -11.2373047    -12.1036758     41.4013977     41.3222198    -14.1423454    -15.5017471     60.8099976     60.3982925      2.9482720      2.1688025      0.0092446      0.0092446    138.2492371     46.4306030   1580.0000000   3000.0000000      2.9716663     12.2180004      4.4224081      3.2532039  PLCKG287
      4      0.0400000      0.0000000    -11.3825188    -20.0000000     40.4661255     16.1461277    -13.6147003      0.0000000     60.0058823      0.0000000      5.4379601           -NaN      0.0122973      0.0000000    207.8837280      0.0000000   1170.0000000      0.0000000      1.7988714      0.0000000      8.1569405      0.0000000  A2163
      4      0.0400000      0.0000000     -9.2409859    -20.0000000     40.7061272     16.1461277    -12.4860878      0.0000000     60.5133514      0.0000000      3.3166244           -NaN      0.0122973      0.0000000    160.8529358      0.0000000    440.0000000      0.0000000      0.6516284      0.0000000      4.9749365      0.0000000  A2256
      4      0.0400000      0.0000000    -10.8622131    -20.0000000     40.8561249     16.1461277    -13.1564751      0.0000000     60.9679794      0.0000000      4.5825748           -NaN      0.0122973      0.0000000    150.4047546      0.0000000   1560.0000000      0.0000000      1.0789469      0.0000000      6.8738623      0.0000000  A2744
      4      0.0400000      0.0000000     -9.9072113    -20.0000000     39.8161278     16.1461277    -13.9607086      0.0000000     60.0347672      0.0000000      2.2360680           -NaN      0.0122973      0.0000000    132.7153320      0.0000000    500.0000000      0.0000000      0.5874894      0.0000000      3.3541021      0.0000000  A754
      4      0.0400000      0.0400000    -10.5633659     -9.6833191     40.0261269     39.9361267    -13.3338547    -12.8778343     59.5652504     60.0212631      3.3166244      3.3166244      0.0122973      0.0122973    145.6306152    136.1391144   1430.0000000    520.0000000      3.3573763      0.7852358      4.9749365      4.9749365  
      4      0.0400000      0.0000000     -9.7183571    -20.0000000     39.6361275     16.1461277    -12.3058968      0.0000000     59.8578644      0.0000000      3.3166244           -NaN      0.0122973      0.0000000    218.8979950      0.0000000   2200.0000000      0.0000000      1.4190577      0.0000000      4.9749365      0.0000000  COMA
      4      0.0400000      0.0400000    -11.7747002    -12.6116371     40.0856476     39.1461258    -15.6773834    -17.5882721     59.1047440     58.4745789      2.1488767      1.7750001      0.0122973      0.0122973     87.5202408     69.0206833   1000.0000000    700.0000000      5.0234284      6.4268785      3.2233150      2.6625001  A3365
      4      0.0400000      0.0400000    -11.1320152    -12.4205780     40.1461258     39.5263367    -15.2618599    -16.2945633     59.8267097     58.4546967      2.0816660      2.2360680      0.0122973      0.0122973    114.4208374      2.9755335    790.0000000    800.0000000      1.7338043     57.5440254      3.1224990      3.3541021  ZwCL00008
      4      0.0400000      0.0400000    -11.6150703    -11.4076462     39.7481880     39.9912262    -14.6947632    -14.6094131     59.3952103     59.8173866      3.3166244      2.7688749      0.0122973      0.0122973    116.6703415    111.8723297    700.0000000   1100.0000000      1.6826743      1.3677289      4.9749365      4.1533122  A1240
      4      0.0400000      0.0400000    -10.5772362    -11.0348358     40.5440674     40.5774918    -13.8452377    -14.7871170     60.5480499     60.2832336      2.7688749      2.2360680      0.0122973      0.0122973    134.7607117    149.4713593    890.0000000   1000.0000000      1.0280164      1.4521118      4.1533122      3.3541021  A2345
      4      0.0400000      0.0400000    -10.8936119    -11.1754723     40.3502502     40.7143288    -14.6206589    -14.6941795     60.3817062     60.3081856      2.4494898      2.4494898      0.0122973      0.0122973    112.2848663    134.6665802    570.0000000    940.0000000      0.6576580      1.0209396      3.6742349      3.6742349  RXCJ1314
      4      0.0400000      0.0400000    -12.1648903    -12.1883049     40.8785210     41.1003723    -14.9330177    -15.6792870     60.1750946     60.1722908      3.3166244      2.3998861      0.0122973      0.0122973    107.1724014    108.8922882   1390.0000000   1140.0000000      3.5318325      2.4434314      4.9749365      3.5998292  MACSJ1149
      4      0.0400000      0.0400000    -11.3856659    -11.6530762     41.6512756     41.2922516    -14.2725983    -14.3274879     60.5073547     60.1844482      3.2440419      4.0477915      0.0122973      0.0122973     33.3963928      0.0415111   1130.0000000    910.0000000     14.2889462   1309.1822510      4.8660631      6.0716872  MACSJ1752
      4      0.0400000      0.0400000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0122973      0.0122973           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      4      0.0400000      0.0400000    -10.5309525    -10.3272133     40.0437546     39.9454689    -13.8918381    -13.4752350     59.6187134     59.7735367      2.4829569      2.7305119      0.0122973      0.0122973    162.0593872    166.7023315   1300.0000000   1300.0000000      2.5176778      2.1134894      3.7244353      4.0957680  A3376
      4      0.0400000      0.0400000     -9.6719780    -10.2876053     40.4683456     41.5611038    -12.2432213    -15.0175552     60.5199966     60.6293030      3.8008060      1.7320508      0.0122973      0.0122973    204.8737183    202.5099487   1420.0000000   1830.0000000      1.2764390      1.2189898      5.7012091      2.5980761  A3667
      4      0.0400000      0.0400000    -10.6471748    -10.9813347     41.5560608     40.5440674    -13.0207100    -14.0007439     60.6965446     60.4203873      5.0990181      2.8100805      0.0122973      0.0122973    123.7489395     14.9235983   1000.0000000   1500.0000000      4.6131763     26.1216164      7.6485271      4.2151208  CIZAJ2242
      4      0.0400000      0.0400000    -11.6924057     -9.5251770     40.7259140     40.3765793    -16.3579941    -12.6111755     59.4275742     60.8652382      1.7929357      3.1646724      0.0122973      0.0122973    172.0413971    125.1569519   1180.0000000    760.0000000      3.5809655      0.6081350      2.6894035      4.7470083  ZwCLJ2242
      4      0.0400000      0.0400000    -11.1106911    -11.9770584     41.4013977     41.3222198    -14.0174980    -15.3768959     60.9366074     60.5249023      2.9482720      2.1688025      0.0122973      0.0122973    139.6774139     73.6259918   1580.0000000   3000.0000000      2.4322042      8.2603807      4.4224081      3.2532039  PLCKG287
      5      0.0500000      0.0000000    -11.2839088    -20.0000000     40.4661255     16.1461277    -13.5178413      0.0000000     60.1044922      0.0000000      5.4379601           -NaN      0.0153500      0.0000000    203.2057037      0.0000000   1170.0000000      0.0000000      1.5703632      0.0000000      8.1569405      0.0000000  A2163
      5      0.0500000      0.0000000     -9.1423988    -20.0000000     40.7061272     16.1461277    -12.3892555      0.0000000     60.6119308      0.0000000      3.3166244           -NaN      0.0153500      0.0000000    153.7979279      0.0000000    440.0000000      0.0000000      0.5874894      0.0000000      4.9749365      0.0000000  A2256
      5      0.0500000      0.0000000    -10.7635994    -20.0000000     40.8561249     16.1461277    -13.0596161      0.0000000     61.0665855      0.0000000      4.5825748           -NaN      0.0153500      0.0000000    143.9242706      0.0000000   1560.0000000      0.0000000      0.9616123      0.0000000      6.8738623      0.0000000  A2744
      5      0.0500000      0.0000000     -9.8086128    -20.0000000     39.8161278     16.1461277    -13.8638649      0.0000000     60.1333542      0.0000000      2.2360680           -NaN      0.0153500      0.0000000    127.5283737      0.0000000    500.0000000      0.0000000      0.5370318      0.0000000      3.3541021      0.0000000  A754
      5      0.0500000      0.0500000    -10.4647522     -9.5847130     40.0261269     39.9361267    -13.2369957    -12.7809868     59.6638565     60.1198578      3.3166244      3.3166244      0.0153500      0.0153500    157.2462769    130.4614868   1430.0000000    520.0000000      2.8119016      0.7063177      4.9749365      4.9749365  
      5      0.0500000      0.0000000     -9.6197472    -20.0000000     39.6361275     16.1461277    -12.2090416      0.0000000     59.9564743      0.0000000      3.3166244           -NaN      0.0153500      0.0000000    213.7190704      0.0000000   2200.0000000      0.0000000      1.2618277      0.0000000      4.9749365      0.0000000  COMA
      5      0.0500000      0.0500000    -11.6760864    -12.5130272     40.0856476     39.1461258    -15.5805244    -17.4914207     59.2033539     58.5731812      2.1488767      1.7750001      0.0153500      0.0153500    100.8946381     81.0601349   1000.0000000    700.0000000      4.1879377      5.4701614      3.2233150      2.6625001  A3365
      5      0.0500000      0.0500000    -11.0334053    -12.3219643     40.1461258     39.5263367    -15.1650009    -16.1977081     59.9253159     58.5533028      2.0816660      2.2360680      0.0153500      0.0153500    112.9192963      5.6677704    790.0000000    800.0000000      1.5667512     37.3250198      3.1224990      3.3541021  ZwCL00008
      5      0.0500000      0.0500000    -11.5164604    -11.3090324     39.7481880     39.9912262    -14.5979118    -14.5125542     59.4938126     59.9159927      3.3166244      2.7688749      0.0153500      0.0153500    114.1170807    108.5214386    700.0000000   1100.0000000      1.4893614      1.2246164      4.9749365      4.1533122  A1240
      5      0.0500000      0.0500000    -10.4786263    -10.9362259     40.5440674     40.5774918    -13.7483788    -14.6902580     60.6466522     60.3818436      2.7688749      2.2360680      0.0153500      0.0153500    129.7015686    145.6638031    890.0000000   1000.0000000      0.9268301      1.3122000      4.1533122      3.3541021  A2345
      5      0.0500000      0.0500000    -10.7950096    -11.0768623     40.3502502     40.7143288    -14.5238152    -14.5973244     60.4802971     60.4067917      2.4494898      2.4494898      0.0153500      0.0153500    107.5058212    129.6517792    570.0000000    940.0000000      0.5970353      0.9246984      3.6742349      3.6742349  RXCJ1314
      5      0.0500000      0.0500000    -12.0662804    -12.0896950     40.8785210     41.1003723    -14.8361626    -15.5824242     60.2737007     60.2708969      3.3166244      2.3998861      0.0153500      0.0153500    109.4887848    107.0843277   1390.0000000   1140.0000000      2.9308941      2.1527820      4.9749365      3.5998292  MACSJ1149
      5      0.0500000      0.0500000    -11.2870560    -11.5544662     41.6512756     41.2922516    -14.1757393    -14.2306328     60.6059608     60.2830505      3.2440419      4.0477915      0.0153500      0.0153500     67.5140686      0.5345991   1130.0000000    910.0000000      7.9983449    238.2319946      4.8660631      6.0716872  MACSJ1752
      5      0.0500000      0.0500000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0153500      0.0153500           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      5      0.0500000      0.0500000    -10.4323387    -10.2285995     40.0437546     39.9454689    -13.7949829    -13.3783798     59.7173195     59.8721428      2.4829569      2.7305119      0.0153500      0.0153500    165.9457092    167.4447937   1300.0000000   1300.0000000      2.2080052      1.8620876      3.7244353      4.0957680  A3376
      5      0.0500000      0.0500000     -9.5733643    -10.1889954     40.4683456     41.5611038    -12.1463623    -14.9206924     60.6186066     60.7279129      3.8008060      1.7320508      0.0153500      0.0153500    198.5547485    198.1553040   1420.0000000   1830.0000000      1.1350110      1.1271976      5.7012091      2.5980761  A3667
      5      0.0500000      0.0500000    -10.5485573    -10.8827248     41.5560608     40.5440674    -12.9238472    -13.9038887     60.7951508     60.5189934      5.0990181      2.8100805      0.0153500      0.0153500    143.8455353     36.9308319   1000.0000000   1500.0000000      3.5563142     13.8038464      7.6485271      4.2151208  CIZAJ2242
      5      0.0500000      0.0500000    -11.5937920     -9.4265709     40.7259140     40.3765793    -16.2611389    -12.5143242     59.5261765     60.9638367      1.7929357      3.1646724      0.0153500      0.0153500    179.0666962    119.4728317   1180.0000000    760.0000000      3.1768746      0.5495409      2.6894035      4.7470083  ZwCLJ2242
      5      0.0500000      0.0500000    -11.0120773    -11.8784485     41.4013977     41.3222198    -13.9206390    -15.2800331     61.0352135     60.6235123      2.9482720      2.1688025      0.0153500      0.0153500    138.2640686     94.2948227   1580.0000000   3000.0000000      2.1183617      6.3973484      4.4224081      3.2532039  PLCKG287


==> images/sausage_tabulated_models_kr13_MC1_dens.dat <==
#   Model             Eratio1    Eratio 2         Fgam_1        Fgam_2        Prad_1          Prad_2        IC_1                IC_2            Ecrp_1           Ecrp_2        M_1              M_2     eta_1        eta_2                lrad_1         lrad_2      rad_1    rad_2       B_1           B_2       ranM_1            ran_M2        ClusterID #
#                                                 ph/cm^2 s     ph/cm^2 s      log(W/hz)     log(W/Hz)    log(erg/s*cm^2)  log(erg/s*cm^2)     log(erg)         log(erg)         -               -          -              -                kpc            kpc        kpc      kpc     muG           muG                                                 #
      0      0.0000000      0.0000000     -8.8348007    -20.0000000     40.4661255     16.1461277    -10.5308609      0.0000000     62.4743233      0.0000000      5.4379601           -NaN      0.1815694      0.0000000    480.8878784      0.0000000   1170.0000000      0.0000000      0.3962781      0.0000000      8.1569405      0.0000000  A2163
      0      0.0000000      0.0000000     -7.3892784    -20.0000000     40.7061272     16.1461277    -10.3131065      0.0000000     62.2856789      0.0000000      3.3166244           -NaN      0.0983709      0.0000000    244.2552032      0.0000000    440.0000000      0.0000000      0.2296149      0.0000000      4.9749365      0.0000000  A2256
      0      0.0000000      0.0000000     -8.5031433    -20.0000000     40.8561249     16.1461277    -10.3356018      0.0000000     63.2477760      0.0000000      4.5825748           -NaN      0.1655852      0.0000000    275.8349609      0.0000000   1560.0000000      0.0000000      0.2735269      0.0000000      6.8738623      0.0000000  A2744
      0      0.0000000      0.0000000     -9.1460419    -20.0000000     39.8161278     16.1461277    -13.0494652      0.0000000     60.7165604      0.0000000      2.2360680           -NaN      0.0175608      0.0000000    200.6902618      0.0000000    500.0000000      0.0000000      0.4720631      0.0000000      3.3541021      0.0000000  A754
      0      0.0000000      0.0000000     -8.7112656     -7.8313599     40.0261269     39.9361267    -11.1603622    -10.7045937     61.3380814     61.7938499      3.3166244      3.3166244      0.0983709      0.0983709    352.8909607    209.0102386   1430.0000000    520.0000000      0.8871562      0.2741574      4.9749365      4.9749365  
      0      0.0000000      0.0000000     -7.8662529    -20.0000000     39.6361275     16.1461277    -10.1323814      0.0000000     61.6307220      0.0000000      3.3166244           -NaN      0.0983709      0.0000000    365.5674438      0.0000000   2200.0000000      0.0000000      0.4720631      0.0000000      4.9749365      0.0000000  COMA
      0      0.0000000      0.0000000    -11.1454048    -12.5709801     40.0856476     39.1461258    -14.9151917    -17.4977798     59.6547623     58.4359055      2.1488767      1.7750001      0.0140295      0.0053022    169.6304169     46.7169380   1000.0000000    700.0000000      3.8994205     11.1943798      3.2233150      2.6625001  A3365
      0      0.0000000      0.0000000    -10.6240005    -11.6592369     40.1461258     39.5263367    -14.6347771    -15.3830757     60.2554131     59.1367340      2.0816660      2.2360680      0.0113075      0.0175608    176.8741150     22.8429012    790.0000000    800.0000000      1.6595870     20.4644508      3.1224990      3.3541021  ZwCL00008
      0      0.0000000      0.0000000     -9.7630157    -10.0523300     39.7481880     39.9912262    -12.5213776    -13.0111084     61.1679344     61.0934219      3.3166244      2.7688749      0.0983709      0.0449653    195.2245789    179.8303680    700.0000000   1100.0000000      0.5457580      0.6807694      4.9749365      4.1533122  A1240
      0      0.0000000      0.0000000     -9.2219505    -10.2735062     40.5440674     40.5774918    -12.2469826    -13.8756218     61.8240356     60.9652786      2.7688749      2.2360680      0.0449653      0.0175608    209.9018250    232.9778748    890.0000000   1000.0000000      0.5236006      1.1402498      4.1533122      3.3541021  A2345
      0      0.0000000      0.0000000     -9.8794441    -10.1611481     40.3502502     40.7143288    -13.4167976    -13.4901085     61.3165283     61.2432175      2.4494898      2.4494898      0.0262043      0.0262043    170.5858917    207.7841034    570.0000000    940.0000000      0.4405549      0.6760830      3.6742349      3.6742349  RXCJ1314
      0      0.0000000      0.0000000    -10.3128090    -11.2263680     40.8785210     41.1003723    -12.7595482    -14.5364723     61.9478989     61.0549431      3.3166244      2.3998861      0.0983709      0.0241954    199.6025085    176.6495667   1390.0000000   1140.0000000      0.9120109      1.5452549      4.9749365      3.5998292  MACSJ1149
      0      0.0000000      0.0000000     -9.5852280     -9.4825134     41.6512756     41.2922516    -12.1603928    -11.7490311     62.2285080     62.2757187      3.2440419      4.0477915      0.0912941      0.1375090    280.3138733    352.3166809   1130.0000000    910.0000000      1.4621774      1.4996853      4.8660631      6.0716872  MACSJ1752
      0      0.0000000      0.0000000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0068690      0.0206577           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      0      0.0000000      0.0000000     -9.4829025     -9.0217361     40.0437546     39.9454689    -12.6481323    -11.9328194     60.5874825     60.9997406      2.4829569      2.7305119      0.0275598      0.0412249    303.5672607    305.5663757   1300.0000000   1300.0000000      1.4723128      1.0327616      3.7244353      4.0957680  A3376
      0      0.0000000      0.0000000     -7.5990791    -10.3125610     40.4683456     41.5611038     -9.7897568    -15.0032425     62.5136261     60.5250854      3.8008060      1.7320508      0.1245423      0.0047872    357.0683594    276.5690613   1420.0000000   1830.0000000      0.3749730      1.6218102      5.7012091      2.5980761  A3667
      0      0.0000000      0.0000000     -8.1676750     -9.5760155     41.5560608     40.5440674    -10.0330391    -12.3460121     63.0967560     61.7464333      5.0990181      2.8100805      0.1764853      0.0489829    446.4219971    330.5653381   1000.0000000   1500.0000000      0.6998420      2.6242194      7.6485271      4.2151208  CIZAJ2242
      0      0.0000000      0.0000000    -11.6257439     -7.7848244     40.7259140     40.3765793    -16.2370796    -10.5698395     59.4149551     62.5262833      1.7929357      3.1646724      0.0055172      0.0835555    183.9325562    186.7147827   1180.0000000    760.0000000      5.2601752      0.2333458      2.6894035      4.7470083  ZwCLJ2242
      0      0.0000000      0.0000000     -9.5581436    -11.3154411     41.4013977     41.3222198    -12.1946907    -14.5783348     62.4098816     61.1072769      2.9482720      2.1688025      0.0624565      0.0148365    237.8935699    171.9696655   1580.0000000   3000.0000000      0.9268301      5.5080791      4.4224081      3.2532039  PLCKG287
      1      0.0110000      0.0000000    -11.7715111    -20.0000000     40.4661255     16.1461277    -14.0777779      0.0000000     59.5376091      0.0000000      5.4379601           -NaN      0.0034444      0.0000000    165.1564941      0.0000000   1170.0000000      0.0000000      4.5498805      0.0000000      8.1569405      0.0000000  A2163
      1      0.0110000      0.0000000     -9.6303368    -20.0000000     40.7061272     16.1461277    -12.9496269      0.0000000     60.0446205      0.0000000      3.3166244           -NaN      0.0034444      0.0000000    195.9436340      0.0000000    440.0000000      0.0000000      1.1066239      0.0000000      4.9749365      0.0000000  A2256
      1      0.0110000      0.0000000    -11.2511864    -20.0000000     40.8561249     16.1461277    -13.6195221      0.0000000     60.4997330      0.0000000      4.5825748           -NaN      0.0034444      0.0000000    176.8913269      0.0000000   1560.0000000      0.0000000      2.0230198      0.0000000      6.8738623      0.0000000  A2744
      1      0.0110000      0.0000000    -10.2963638    -20.0000000     39.8161278     16.1461277    -14.4240417      0.0000000     59.5662384      0.0000000      2.2360680           -NaN      0.0034444      0.0000000    159.4452515      0.0000000    500.0000000      0.0000000      0.9268301      0.0000000      3.3541021      0.0000000  A754
      1      0.0110000      0.0110000    -10.9523277    -10.0724182     40.0261269     39.9361267    -13.7968864    -13.3411140     59.0970192     59.5527916      3.3166244      3.3166244      0.0034444      0.0034444      9.4023371    161.5088196   1430.0000000    520.0000000     32.4339752      1.3520727      4.9749365      4.9749365  
      1      0.0110000      0.0000000    -10.1073112    -20.0000000     39.6361275     16.1461277    -12.7689095      0.0000000     59.3896599      0.0000000      3.3166244           -NaN      0.0034444      0.0000000    209.8932800      0.0000000   2200.0000000      0.0000000      2.7605786      0.0000000      4.9749365      0.0000000  COMA
      1      0.0110000      0.0110000    -12.1636696    -13.0006371     40.0856476     39.1461258    -16.1404343    -18.0514030     58.6364975     58.0062523      2.1488767      1.7750001      0.0034444      0.0034444     15.2834415     19.8379326   1000.0000000    700.0000000     20.3704224     16.9824371      3.2233150      2.6625001  A3365
      1      0.0110000      0.0110000    -11.5209923    -12.8095551     40.1461258     39.5263367    -15.7249489    -16.7576523     59.3584213     57.9864120      2.0816660      2.2360680      0.0034444      0.0034444    106.5499802      0.1141865    790.0000000    800.0000000      3.0760970    506.9911804      3.1224990      3.3541021  ZwCL00008
      1      0.0110000      0.0110000    -12.0040703    -11.7966080     39.7481880     39.9912262    -15.1578941    -15.0724602     58.9268799     59.3491440      3.3166244      2.7688749      0.0034444      0.0034444    105.1940613    117.1522369    700.0000000   1100.0000000      3.5645118      2.5176778      4.9749365      4.1533122  A1240
      1      0.0110000      0.0110000    -10.9662323    -11.4238205     40.5440674     40.5774918    -14.3083344    -15.2501869     60.0797577     59.8149681      2.7688749      2.2360680      0.0034444      0.0034444    155.0404358    155.0610962    890.0000000   1000.0000000      1.7782799      2.5292988      4.1533122      3.3541021  A2345
      1      0.0110000      0.0110000    -11.2827644    -11.5644722     40.3502502     40.7143288    -15.0839691    -15.1572762     59.9132004     59.8398972      2.4494898      2.4494898      0.0034444      0.0034444    136.6167450    156.3717499    570.0000000    940.0000000      1.0616956      1.7179089      3.6742349      3.6742349  RXCJ1314
      1      0.0110000      0.0110000    -12.5538673    -12.5772896     40.8785210     41.1003723    -15.3960686    -16.1423531     59.7068481     59.7040253      3.3166244      2.3998861      0.0034444      0.0034444      7.4204359     86.8233337   1390.0000000   1140.0000000     41.9759140      5.7543993      4.9749365      3.5998292  MACSJ1149
      1      0.0110000      0.0110000    -11.7746468    -12.0420799     41.6512756     41.2922516    -14.7356644    -14.7905846     60.0390930     59.7161522      3.2440419      4.0477915      0.0034444      0.0034444      0.0214618      0.0000001   1130.0000000    910.0000000   2032.35742195741175.0000000      4.8660631      6.0716872  MACSJ1752
      1      0.0110000      0.0110000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0034444      0.0034444           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      1      0.0110000      0.0110000    -10.9199142    -10.7161789     40.0437546     39.9454689    -14.3548813    -13.9382744     59.1504745     59.3052979      2.4829569      2.7305119      0.0034444      0.0034444     86.8361435    112.2175369   1300.0000000   1300.0000000      6.3095760      4.8528862      3.7244353      4.0957680  A3376
      1      0.0110000      0.0110000    -10.0609474    -10.6765671     40.4683456     41.5611038    -12.7062645    -15.4805756     60.0517578     60.1610832      3.8008060      1.7320508      0.0034444      0.0034444    210.8258057    215.9522247   1420.0000000   1830.0000000      2.4490635      1.8450155      5.7012091      2.5980761  A3667
      1      0.0110000      0.0110000    -11.0361595    -11.3702965     41.5560608     40.5440674    -13.4837837    -14.4637794     60.2282715     59.9521523      5.0990181      2.8100805      0.0034444      0.0034444      0.0004357      0.0585725   1000.0000000   1500.0000000  27925.4453125   1064.1440430      7.6485271      4.2151208  CIZAJ2242
      1      0.0110000      0.0110000    -12.0813980     -9.9142570     40.7259140     40.3765793    -16.8210678    -13.0743713     58.9592972     60.3968506      1.7929357      3.1646724      0.0034444      0.0034444     98.8985214    155.7284088   1180.0000000    760.0000000      7.5162320      1.0209396      2.6894035      4.7470083  ZwCLJ2242
      1      0.0110000      0.0110000    -11.4996605    -12.3660126     41.4013977     41.3222198    -14.4805374    -15.8398933     60.4683685     60.0567055      2.9482720      2.1688025      0.0034444      0.0034444     86.7635956      6.6059060   1580.0000000   3000.0000000      7.0145559     48.3059082      4.4224081      3.2532039  PLCKG287
      2      0.0200000      0.0000000    -11.5152397    -20.0000000     40.4661255     16.1461277    -13.8230743      0.0000000     59.7938805      0.0000000      5.4379601           -NaN      0.0061919      0.0000000    208.4843750      0.0000000   1170.0000000      0.0000000      2.5468311      0.0000000      8.1569405      0.0000000  A2163
      2      0.0200000      0.0000000     -9.3740654    -20.0000000     40.7061272     16.1461277    -12.6949272      0.0000000     60.3008957      0.0000000      3.3166244           -NaN      0.0061919      0.0000000    177.2786865      0.0000000    440.0000000      0.0000000      0.8279424      0.0000000      4.9749365      0.0000000  A2256
      2      0.0200000      0.0000000    -10.9949112    -20.0000000     40.8561249     16.1461277    -13.3648186      0.0000000     60.7560043      0.0000000      4.5825748           -NaN      0.0061919      0.0000000    164.6424866      0.0000000   1560.0000000      0.0000000      1.4190577      0.0000000      6.8738623      0.0000000  A2744
      2      0.0200000      0.0000000    -10.0400887    -20.0000000     39.8161278     16.1461277    -14.1693382      0.0000000     59.8225098      0.0000000      2.2360680           -NaN      0.0061919      0.0000000    145.0681000      0.0000000    500.0000000      0.0000000      0.7244360      0.0000000      3.3541021      0.0000000  A754
      2      0.0200000      0.0200000    -10.6960564     -9.8161430     40.0261269     39.9361267    -13.5421829    -13.0864105     59.3532906     59.8090630      3.3166244      3.3166244      0.0061919      0.0061919     92.9592743    148.7554016   1430.0000000    520.0000000      5.9292531      1.0023054      4.9749365      4.9749365  
      2      0.0200000      0.0000000     -9.8510399    -20.0000000     39.6361275     16.1461277    -12.5142021      0.0000000     59.6459312      0.0000000      3.3166244           -NaN      0.0061919      0.0000000    224.3004913      0.0000000   2200.0000000      0.0000000      1.8793170      0.0000000      4.9749365      0.0000000  COMA
      2      0.0200000      0.0200000    -11.9073944    -12.7443619     40.0856476     39.1461258    -15.8857307    -17.7966995     58.8927689     58.2625237      2.1488767      1.7750001      0.0061919      0.0061919     49.7785454     42.3595810   1000.0000000    700.0000000      8.5506706      9.7274761      3.2233150      2.6625001  A3365
      2      0.0200000      0.0200000    -11.2647209    -12.5532799     40.1461258     39.5263367    -15.4702454    -16.5029488     59.6146927     58.2426834      2.0816660      2.2360680      0.0061919      0.0061919    114.7747269      0.6621011    790.0000000    800.0000000      2.2181969    157.0363159      3.1224990      3.3541021  ZwCL00008
      2      0.0200000      0.0200000    -11.7477951    -11.5403366     39.7481880     39.9912262    -14.9031906    -14.8177567     59.1831512     59.6054153      3.3166244      2.7688749      0.0061919      0.0061919    118.3773575    117.5200882    700.0000000   1100.0000000      2.2803423      1.7782799      4.9749365      4.1533122  A1240
      2      0.0200000      0.0200000    -10.7099571    -11.1675453     40.5440674     40.5774918    -14.0536308    -14.9954834     60.3360291     60.0712395      2.7688749      2.2360680      0.0061919      0.0061919    145.6638031    155.7191925    890.0000000   1000.0000000      1.3122000      1.8492689      4.1533122      3.3541021  A2345
      2      0.0200000      0.0200000    -11.0264931    -11.3081970     40.3502502     40.7143288    -14.8292618    -14.9025688     60.1694717     60.0961685      2.4494898      2.4494898      0.0061919      0.0061919    123.3955078    145.7522430    570.0000000    940.0000000      0.8184650      1.2882500      3.6742349      3.6742349  RXCJ1314
      2      0.0200000      0.0200000    -12.2975883    -12.3210106     40.8785210     41.1003723    -15.1413612    -15.8876457     59.9631195     59.9602966      3.3166244      2.3998861      0.0061919      0.0061919     79.7062302    107.9223251   1390.0000000   1140.0000000      6.4714279      3.3962538      4.9749365      3.5998292  MACSJ1149
      2      0.0200000      0.0200000    -11.5183716    -11.7858047     41.6512756     41.2922516    -14.4809570    -14.5358810     60.2953644     59.9724236      3.2440419      4.0477915      0.0061919      0.0061919      1.4097939      0.0001241   1130.0000000    910.0000000    124.7384109  63095.7617188      4.8660631      6.0716872  MACSJ1752
      2      0.0200000      0.0200000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0061919      0.0061919           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      2      0.0200000      0.0200000    -10.6636391    -10.4599037     40.0437546     39.9454689    -14.1001778    -13.6835709     59.4067459     59.5615692      2.4829569      2.7305119      0.0061919      0.0061919    140.7579651    154.8114624   1300.0000000   1300.0000000      3.5563142      2.9174280      3.7244353      4.0957680  A3376
      2      0.0200000      0.0200000     -9.8046722    -10.4202919     40.4683456     41.5611038    -12.4515610    -15.2258720     60.3080292     60.4173546      3.8008060      1.7320508      0.0061919      0.0061919    214.8194427    210.9486389   1420.0000000   1830.0000000      1.6865535      1.4689264      5.7012091      2.5980761  A3667
      2      0.0200000      0.0200000    -10.7798882    -11.1140251     41.5560608     40.5440674    -13.2290764    -14.2090797     60.4845428     60.2084236      5.0990181      2.8100805      0.0061919      0.0061919     17.7629700      1.2144881   1000.0000000   1500.0000000     23.1739597    140.9289398      7.6485271      4.2151208  CIZAJ2242
      2      0.0200000      0.0200000    -11.8251228     -9.6579857     40.7259140     40.3765793    -16.5663643    -12.8196640     59.2155685     60.6531219      1.7929357      3.1646724      0.0061919      0.0061919    145.5896454    138.9969330   1180.0000000    760.0000000      4.8640723      0.7709036      2.6894035      4.7470083  ZwCLJ2242
      2      0.0200000      0.0200000    -11.2433853    -12.1097412     41.4013977     41.3222198    -14.2258339    -15.5851898     60.7246399     60.3129768      2.9482720      2.1688025      0.0061919      0.0061919    133.2097473     29.4048653   1580.0000000   3000.0000000      3.5399735     17.2186890      4.4224081      3.2532039  PLCKG287
      3      0.0300000      0.0000000    -11.3394432    -20.0000000     40.4661255     16.1461277    -13.6490059      0.0000000     59.9696808      0.0000000      5.4379601           -NaN      0.0092446      0.0000000    209.3885956      0.0000000   1170.0000000      0.0000000      1.9230919      0.0000000      8.1569405      0.0000000  A2163
      3      0.0300000      0.0000000     -9.1982689    -20.0000000     40.7061272     16.1461277    -12.5208549      0.0000000     60.4766922      0.0000000      3.3166244           -NaN      0.0092446      0.0000000    164.1718140      0.0000000    440.0000000      0.0000000      0.6839117      0.0000000      4.9749365      0.0000000  A2256
      3      0.0300000      0.0000000    -10.8191147    -20.0000000     40.8561249     16.1461277    -13.1907501      0.0000000     60.9318085      0.0000000      4.5825748           -NaN      0.0092446      0.0000000    153.4475403      0.0000000   1560.0000000      0.0000000      1.1402498      0.0000000      6.8738623      0.0000000  A2744
      3      0.0300000      0.0000000     -9.8642921    -20.0000000     39.8161278     16.1461277    -13.9952698      0.0000000     59.9983101      0.0000000      2.2360680           -NaN      0.0092446      0.0000000    135.2727051      0.0000000    500.0000000      0.0000000      0.6137621      0.0000000      3.3541021      0.0000000  A754
      3      0.0300000      0.0300000    -10.5202560     -9.6403465     40.0261269     39.9361267    -13.3681183    -12.9123459     59.5290909     59.9848633      3.3166244      3.3166244      0.0092446      0.0092446    138.0240021    138.8321381   1430.0000000    520.0000000      3.6897774      0.8260381      4.9749365      4.9749365  
      3      0.0300000      0.0000000     -9.6752434    -20.0000000     39.6361275     16.1461277    -12.3401375      0.0000000     59.8217316      0.0000000      3.3166244           -NaN      0.0092446      0.0000000    220.8175964      0.0000000   2200.0000000      0.0000000      1.4996853      0.0000000      4.9749365      0.0000000  COMA
      3      0.0300000      0.0300000    -11.7315979    -12.5685654     40.0856476     39.1461258    -15.7116661    -17.6226349     59.0685654     58.4383240      2.1488767      1.7750001      0.0092446      0.0092446     80.3620529     63.4113922   1000.0000000    700.0000000      5.5207758      6.9502435      3.2233150      2.6625001  A3365
      3      0.0300000      0.0300000    -11.0889244    -12.3774834     40.1461258     39.5263367    -15.2961807    -16.3288803     59.7904930     58.4184837      2.0816660      2.2360680      0.0092446      0.0092446    114.8833694      2.1907475    790.0000000    800.0000000      1.8197013     70.6317902      3.1224990      3.3541021  ZwCL00008
      3      0.0300000      0.0300000    -11.5719986    -11.3645401     39.7481880     39.9912262    -14.7291222    -14.6436882     59.3589516     59.7812119      3.3166244      2.7688749      0.0092446      0.0092446    117.5508957    113.2476501    700.0000000   1100.0000000      1.7823789      1.4387989      4.9749365      4.1533122  A1240
      3      0.0300000      0.0300000    -10.5341606    -10.9917488     40.5440674     40.5774918    -13.8795624    -14.8214149     60.5118256     60.2470398      2.7688749      2.2360680      0.0092446      0.0092446    137.0583038    151.0762024    890.0000000   1000.0000000      1.0789469      1.5240531      4.1533122      3.3541021  A2345
      3      0.0300000      0.0300000    -10.8506966    -11.1324005     40.3502502     40.7143288    -14.6551971    -14.7285042     60.3452759     60.2719650      2.4494898      2.4494898      0.0092446      0.0092446    114.4795074    136.9583435    570.0000000    940.0000000      0.6870685      1.0690550      3.6742349      3.6742349  RXCJ1314
      3      0.0300000      0.0300000    -12.1217918    -12.1452141     40.8785210     41.1003723    -14.9672966    -15.7135811     60.1389198     60.1360970      3.3166244      2.3998861      0.0092446      0.0092446    104.7090454    109.3846512   1390.0000000   1140.0000000      3.8904529      2.6001601      4.9749365      3.5998292  MACSJ1149
      3      0.0300000      0.0300000    -11.3425751    -11.6100082     41.6512756     41.2922516    -14.3068924    -14.3618164     60.4711647     60.1482239      3.2440419      4.0477915      0.0092446      0.0092446     20.0831261      0.0126522   1130.0000000    910.0000000     20.6538048   2890.6828613      4.8660631      6.0716872  MACSJ1752
      3      0.0300000      0.0300000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0092446      0.0092446           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      3      0.0300000      0.0300000    -10.4878426    -10.2841072     40.0437546     39.9454689    -13.9261093    -13.5095062     59.5825424     59.7373695      2.4829569      2.7305119      0.0092446      0.0092446    159.2564697    165.5998077   1300.0000000   1300.0000000      2.6853454      2.2438822      3.7244353      4.0957680  A3376
      3      0.0300000      0.0300000     -9.6288757    -10.2444954     40.4683456     41.5611038    -12.2774963    -15.0518036     60.4838295     60.5931549      3.8008060      1.7320508      0.0092446      0.0092446    207.4840851    204.5294952   1420.0000000   1830.0000000      1.3489633      1.2676520      5.7012091      2.5980761  A3667
      3      0.0300000      0.0300000    -10.6040840    -10.9382286     41.5560608     40.5440674    -13.0550117    -14.0350151     60.6603470     60.3842239      5.0990181      2.8100805      0.0092446      0.0092446    109.7506485      9.1962061   1000.0000000   1500.0000000      5.3827000     36.3078194      7.6485271      4.2151208  CIZAJ2242
      3      0.0300000      0.0300000    -11.6493263     -9.4821854     40.7259140     40.3765793    -16.3922958    -12.6455994     59.3913727     60.8289185      1.7929357      3.1646724      0.0092446      0.0092446    167.9186707    127.9245529   1180.0000000    760.0000000      3.7931497      0.6382636      2.6894035      4.7470083  ZwCLJ2242
      3      0.0300000      0.0300000    -11.0675888    -11.9339409     41.4013977     41.3222198    -14.0517654    -15.4111214     60.9004440     60.4887772      2.9482720      2.1688025      0.0092446      0.0092446    139.6823730     63.6772919   1580.0000000   3000.0000000      2.6061542      9.4189005      4.4224081      3.2532039  PLCKG287
      4      0.0400000      0.0000000    -11.2137909    -20.0000000     40.4661255     16.1461277    -13.5250854      0.0000000     60.0953293      0.0000000      5.4379601           -NaN      0.0122973      0.0000000    204.1349640      0.0000000   1170.0000000      0.0000000      1.6069416      0.0000000      8.1569405      0.0000000  A2163
      4      0.0400000      0.0000000     -9.0726204    -20.0000000     40.7061272     16.1461277    -12.3969383      0.0000000     60.6023407      0.0000000      3.3166244           -NaN      0.0122973      0.0000000    155.0446320      0.0000000    440.0000000      0.0000000      0.5984117      0.0000000      4.9749365      0.0000000  A2256
      4      0.0400000      0.0000000    -10.6934662    -20.0000000     40.8561249     16.1461277    -13.0668297      0.0000000     61.0574570      0.0000000      4.5825748           -NaN      0.0122973      0.0000000    145.1004791      0.0000000   1560.0000000      0.0000000      0.9817482      0.0000000      6.8738623      0.0000000  A2744
      4      0.0400000      0.0000000     -9.7386436    -20.0000000     39.8161278     16.1461277    -13.8713493      0.0000000     60.1239624      0.0000000      2.2360680           -NaN      0.0122973      0.0000000    128.4523773      0.0000000    500.0000000      0.0000000      0.5457580      0.0000000      3.3541021      0.0000000  A754
      4      0.0400000      0.0400000    -10.3946075     -9.5146980     40.0261269     39.9361267    -13.2441940    -12.7884216     59.6547394     60.1105118      3.3166244      3.3166244      0.0122973      0.0122973    155.5617523    131.4508972   1430.0000000    520.0000000      2.8973444      0.7194492      4.9749365      4.9749365  
      4      0.0400000      0.0000000     -9.5495949    -20.0000000     39.6361275     16.1461277    -12.2162132      0.0000000     59.9473801      0.0000000      3.3166244           -NaN      0.0122973      0.0000000    214.7305450      0.0000000   2200.0000000      0.0000000      1.2882500      0.0000000      4.9749365      0.0000000  COMA
      4      0.0400000      0.0400000    -11.6059494    -12.4429169     40.0856476     39.1461258    -15.5877419    -17.4987106     59.1942177     58.5639725      2.1488767      1.7750001      0.0122973      0.0122973     98.7695847     78.9677200   1000.0000000    700.0000000      4.3151908      5.6234131      3.2233150      2.6625001  A3365
      4      0.0400000      0.0400000    -10.9632759    -12.2518349     40.1461258     39.5263367    -15.1722565    -16.2049599     59.9161453     58.5441360      2.0816660      2.2360680      0.0122973      0.0122973    113.2421722      5.0633144    790.0000000    800.0000000      1.5958794     40.2717285      3.1224990      3.3541021  ZwCL00008
      4      0.0400000      0.0400000    -11.4463501    -11.2388878     39.7481880     39.9912262    -14.6052017    -14.5197678     59.4846039     59.9068642      3.3166244      2.7688749      0.0122973      0.0122973    114.6099091    109.1090775    700.0000000   1100.0000000      1.5205476      1.2473837      4.9749365      4.1533122  A1240
      4      0.0400000      0.0400000    -10.4085121    -10.8661003     40.5440674     40.5774918    -13.7556419    -14.6974945     60.6374779     60.3726883      2.7688749      2.2360680      0.0122973      0.0122973    130.6114197    146.3961182    890.0000000   1000.0000000      0.9440609      1.3365957      4.1533122      3.3541021  A2345
      4      0.0400000      0.0400000    -10.7250443    -11.0067482     40.3502502     40.7143288    -14.5312729    -14.6045799     60.4709244     60.3976173      2.4494898      2.4494898      0.0122973      0.0122973    108.2947311    130.5913239    570.0000000    940.0000000      0.6067365      0.9418898      3.6742349      3.6742349  RXCJ1314
      4      0.0400000      0.0400000    -11.9961433    -12.0195656     40.8785210     41.1003723    -14.8433723    -15.5896568     60.2645683     60.2617493      3.3166244      2.3998861      0.0122973      0.0122973    109.3120117    107.4475479   1390.0000000   1140.0000000      3.0269139      2.1978605      4.9749365      3.5998292  MACSJ1149
      4      0.0400000      0.0400000    -11.2169266    -11.4843597     41.6512756     41.2922516    -14.1829681    -14.2378922     60.5968170     60.2738724      3.2440419      4.0477915      0.0122973      0.0122973     61.7265358      0.3400882   1130.0000000    910.0000000      8.6896067    322.1071472      4.8660631      6.0716872  MACSJ1752
      4      0.0400000      0.0400000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0122973      0.0122973           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      4      0.0400000      0.0400000    -10.3621941    -10.1584549     40.0437546     39.9454689    -13.8021889    -13.3855820     59.7081947     59.8630180      2.4829569      2.7305119      0.0122973      0.0122973    165.4942474    167.4650574   1300.0000000   1300.0000000      2.2542396      1.9010785      3.7244353      4.0957680  A3376
      4      0.0400000      0.0400000     -9.5032272    -10.1188431     40.4683456     41.5611038    -12.1535721    -14.9278831     60.6094818     60.7188034      3.8008060      1.7320508      0.0122973      0.0122973    199.7363281    198.9514465   1420.0000000   1830.0000000      1.1587777      1.1428785      5.7012091      2.5980761  A3667
      4      0.0400000      0.0400000    -10.4784355    -10.8125801     41.5560608     40.5440674    -12.9310875    -13.9110909     60.7859955     60.5098724      5.0990181      2.8100805      0.0122973      0.0122973    141.0728760     32.0252113   1000.0000000   1500.0000000      3.7068074     15.3108807      7.6485271      4.2151208  CIZAJ2242
      4      0.0400000      0.0400000    -11.5236778     -9.3565369     40.7259140     40.3765793    -16.2683754    -12.5216789     59.5170212     60.9545708      1.7929357      3.1646724      0.0122973      0.0122973    178.0071564    120.4940414   1180.0000000    760.0000000      3.2433972      0.5597576      2.6894035      4.7470083  ZwCLJ2242
      4      0.0400000      0.0400000    -10.9419403    -11.8082924     41.4013977     41.3222198    -13.9278450    -15.2872009     61.0260925     60.6144257      2.9482720      2.1688025      0.0122973      0.0122973    138.6195679     90.9079971   1580.0000000   3000.0000000      2.1677046      6.6680694      4.4224081      3.2532039  PLCKG287
      5      0.0500000      0.0000000    -11.1157722    -20.0000000     40.4661255     16.1461277    -13.4287872      0.0000000     60.1933517      0.0000000      5.4379601           -NaN      0.0153500      0.0000000    198.3270569      0.0000000   1170.0000000      0.0000000      1.4125378      0.0000000      8.1569405      0.0000000  A2163
      5      0.0500000      0.0000000     -8.9745979    -20.0000000     40.7061272     16.1461277    -12.3006401      0.0000000     60.7003632      0.0000000      3.3166244           -NaN      0.0153500      0.0000000    148.0874939      0.0000000    440.0000000      0.0000000      0.5395108      0.0000000      4.9749365      0.0000000  A2256
      5      0.0500000      0.0000000    -10.5954437    -20.0000000     40.8561249     16.1461277    -12.9705315      0.0000000     61.1554794      0.0000000      4.5825748           -NaN      0.0153500      0.0000000    138.5417480      0.0000000   1560.0000000      0.0000000      0.8749838      0.0000000      6.8738623      0.0000000  A2744
      5      0.0500000      0.0000000     -9.6406212    -20.0000000     39.8161278     16.1461277    -13.7750511      0.0000000     60.2219810      0.0000000      2.2360680           -NaN      0.0153500      0.0000000    123.3489990      0.0000000    500.0000000      0.0000000      0.4988846      0.0000000      3.3541021      0.0000000  A754
      5      0.0500000      0.0500000    -10.2965851     -9.4166756     40.0261269     39.9361267    -13.1478958    -12.6921234     59.7527618     60.2085342      3.3166244      3.3166244      0.0153500      0.0153500    163.1782074    125.8913269   1430.0000000    520.0000000      2.4660399      0.6486345      4.9749365      4.9749365  
      5      0.0500000      0.0000000     -9.4515724    -20.0000000     39.6361275     16.1461277    -12.1199150      0.0000000     60.0454025      0.0000000      3.3166244           -NaN      0.0153500      0.0000000    208.7951050      0.0000000   2200.0000000      0.0000000      1.1508007      0.0000000      4.9749365      0.0000000  COMA
      5      0.0500000      0.0500000    -11.5079269    -12.3448944     40.0856476     39.1461258    -15.4914436    -17.4024124     59.2922363     58.6619949      2.1488767      1.7750001      0.0153500      0.0153500    109.9184113     90.2967834   1000.0000000    700.0000000      3.6559496      4.8417258      3.2233150      2.6625001  A3365
      5      0.0500000      0.0500000    -10.8652534    -12.1538124     40.1461258     39.5263367    -15.0759583    -16.1086617     60.0141602     58.6421547      2.0816660      2.2360680      0.0153500      0.0153500    111.2735291      9.4988289    790.0000000    800.0000000      1.4454401     26.3026848      3.1224990      3.3541021  ZwCL00008
      5      0.0500000      0.0500000    -11.3483276    -11.1408691     39.7481880     39.9912262    -14.5089035    -14.4234695     59.5826225     60.0048828      3.3166244      2.7688749      0.0153500      0.0153500    111.4782257    105.6004868    700.0000000   1100.0000000      1.3489633      1.1220187      4.9749365      4.1533122  A1240
      5      0.0500000      0.0500000    -10.3104897    -10.7680779     40.5440674     40.5774918    -13.6593437    -14.6011963     60.7354965     60.4707108      2.7688749      2.2360680      0.0153500      0.0153500    125.4564819    142.2839050    890.0000000   1000.0000000      0.8511382      1.2105983      4.1533122      3.3541021  A2345
      5      0.0500000      0.0500000    -10.6270256    -10.9087296     40.3502502     40.7143288    -14.4349747    -14.5082817     60.5689468     60.4956360      2.4494898      2.4494898      0.0153500      0.0153500    103.7221527    125.5230179    570.0000000    940.0000000      0.5520776      0.8531004      3.6742349      3.6742349  RXCJ1314
      5      0.0500000      0.0500000    -11.8981209    -11.9215431     40.8785210     41.1003723    -14.7470741    -15.4933586     60.3625870     60.3597679      3.3166244      2.3998861      0.0153500      0.0153500    109.2997360    105.0333481   1390.0000000   1140.0000000      2.5644844      1.9498450      4.9749365      3.5998292  MACSJ1149
      5      0.0500000      0.0500000    -11.1189041    -11.3863373     41.6512756     41.2922516    -14.0866699    -14.1415939     60.6948318     60.3718948      3.2440419      4.0477915      0.0153500      0.0153500     90.7437820      4.2406554   1130.0000000    910.0000000      5.8210335     59.7035637      4.8660631      6.0716872  MACSJ1752
      5      0.0500000      0.0500000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0153500      0.0153500           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      2.8585052      3.4688051  0217+70
      5      0.0500000      0.0500000    -10.2641716    -10.0604362     40.0437546     39.9454689    -13.7058907    -13.2892838     59.8062134     59.9610367      2.4829569      2.7305119      0.0153500      0.0153500    167.3149261    166.6389465   1300.0000000   1300.0000000      1.9906740      1.6865535      3.7244353      4.0957680  A3376
      5      0.0500000      0.0500000     -9.4052048    -10.0208244     40.4683456     41.5611038    -12.0572739    -14.8315849     60.7074966     60.8168259      3.8008060      1.7320508      0.0153500      0.0153500    192.8807678    194.1631317   1420.0000000   1830.0000000      1.0327616      1.0543872      5.7012091      2.5980761  A3667
      5      0.0500000      0.0500000    -10.3804131    -10.7145576     41.5560608     40.5440674    -12.8347893    -13.8147926     60.8840179     60.6078949      5.0990181      2.8100805      0.0153500      0.0153500    153.1704559     62.8307724   1000.0000000   1500.0000000      2.9922652      9.1622076      7.6485271      4.2151208  CIZAJ2242
      5      0.0500000      0.0500000    -11.4256554     -9.2585144     40.7259140     40.3765793    -16.1720772    -12.4253807     59.6150398     61.0525894      1.7929357      3.1646724      0.0153500      0.0153500    183.0377197    114.8256912   1180.0000000    760.0000000      2.8906806      0.5046614      2.6894035      4.7470083  ZwCLJ2242
      5      0.0500000      0.0500000    -10.8439178    -11.7102737     41.4013977     41.3222198    -13.8315468    -15.1909027     61.1241112     60.7124481      2.9482720      2.1688025      0.0153500      0.0153500    136.0286713    108.7231445   1580.0000000   3000.0000000      1.9010785      5.3333488      4.4224081      3.2532039  PLCKG287


==> images/sausage_tabulated_models_kr13_MC1_temp.dat <==
#   Model             Eratio1    Eratio 2         Fgam_1        Fgam_2        Prad_1          Prad_2        IC_1                IC_2            Ecrp_1           Ecrp_2        M_1              M_2     eta_1        eta_2                lrad_1         lrad_2      rad_1    rad_2       B_1           B_2       ranM_1            ran_M2        ClusterID #
#                                                 ph/cm^2 s     ph/cm^2 s      log(W/hz)     log(W/Hz)    log(erg/s*cm^2)  log(erg/s*cm^2)     log(erg)         log(erg)         -               -          -              -                kpc            kpc        kpc      kpc     muG           muG                                                 #
      0      0.0000000      0.0000000     -9.8434792    -20.0000000     40.4661255     16.1461277    -11.7869682      0.0000000     61.5448227      0.0000000      5.4379601           -NaN      0.1153286      0.0000000    329.0539246      0.0000000   1170.0000000      0.0000000      0.9162205      0.0000000      5.4379601      0.0000000  A2163
      0      0.0000000      0.0000000     -8.9749565    -20.0000000     40.7061272     16.1461277    -12.1462059      0.0000000     60.7791862      0.0000000      3.3166244           -NaN      0.0165489      0.0000000    216.0085449      0.0000000    440.0000000      0.0000000      0.9311081      0.0000000      3.3166244      0.0000000  A2256
      0      0.0000000      0.0000000     -9.6712074    -20.0000000     40.8561249     16.1461277    -11.7510910      0.0000000     62.1588936      0.0000000      4.5825748           -NaN      0.0728674      0.0000000    207.9507294      0.0000000   1560.0000000      0.0000000      0.7396054      0.0000000      4.5825748      0.0000000  A2744
      0      0.0000000      0.0000000    -10.9249001    -20.0000000     39.8161278     16.1461277    -15.0757446      0.0000000     59.0168839      0.0000000      2.2360680           -NaN      0.0018935      0.0000000    144.8361664      0.0000000    500.0000000      0.0000000      2.1577449      0.0000000      2.2360680      0.0000000  A754
      0      0.0000000      0.0000000    -10.2969398     -9.4170303     40.0261269     39.9361267    -12.9934578    -12.5376854     59.8315887     60.2873611      3.3166244      3.3166244      0.0165489      0.0165489     63.1320419    180.1251221   1430.0000000    520.0000000      9.4189005      1.1297961      3.3166244      3.3166244  
      0      0.0000000      0.0000000     -9.4519234    -20.0000000     39.6361275     16.1461277    -11.9654808      0.0000000     60.1242294      0.0000000      3.3166244           -NaN      0.0165489      0.0000000    259.0770264      0.0000000   2200.0000000      0.0000000      2.1777101      0.0000000      3.3166244      0.0000000  COMA
      0      0.0000000      0.0000000    -13.0260887    -16.2941017     40.0856476     39.1461258    -17.0433006    -21.4683266     57.8532562     54.7919693      2.1488767      1.7750001      0.0011965      0.0000065      0.0262038      0.0000769   1000.0000000    700.0000000   1202.2655029  51641.6718750      2.1488767      1.7750001  A3365
      0      0.0000000      0.0000000    -12.6698647    -13.4380875     40.1461258     39.5263367    -16.9280663    -17.4093552     58.2887344     57.4370613      2.0816660      2.2360680      0.0006593      0.0018935      0.8392594      0.0003819    790.0000000    800.0000000    108.8930511  19319.6953125      2.0816660      2.2360680  ZwCL00008
      0      0.0000000      0.0000000    -11.3486900    -11.7277298     39.7481880     39.9912262    -14.3544693    -14.9339371     59.6614456     59.4972000      3.3166244      2.7688749      0.0165489      0.0061525    135.0832062     94.4507141    700.0000000   1100.0000000      2.6915352      4.1304765      3.3166244      2.7688749  A1240
      0      0.0000000      0.0000000    -10.8973541    -12.0523605     40.5440674     40.5774918    -14.1698074    -15.9018974     60.2278137     59.2656097      2.7688749      2.2360680      0.0061525      0.0018935    150.3580475     23.8639622    890.0000000   1000.0000000      2.6061542     15.4881678      2.7688749      2.2360680  A2345
      0      0.0000000      0.0000000    -11.5531502    -11.8348579     40.3502502     40.7143288    -15.3379326    -15.4112434     59.7220001     59.6486893      2.4494898      2.4494898      0.0035995      0.0035995    136.5806885    127.3199310    570.0000000    940.0000000      1.8793170      3.4994528      2.4494898      2.4494898  RXCJ1314
      0      0.0000000      0.0000000    -11.8984871    -12.9161263     40.8785210     41.1003723    -14.5926476    -16.4736519     60.4414139     59.4443741      3.3166244      2.3998861      0.0165489      0.0032030     55.6089516      3.1865821   1390.0000000   1140.0000000     10.8642569     66.2216644      3.3166244      2.3998861  MACSJ1149
      0      0.0000000      0.0000000    -11.1932144    -10.8514175     41.6512756     41.2922516    -14.0158005    -13.3653641     60.6997032     60.9859924      3.2440419      4.0477915      0.0145891      0.0381064      0.1191319      0.1694950   1130.0000000    910.0000000    707.9464111    648.6348267      3.2440419      4.0477915  MACSJ1752
      0      0.0000000      0.0000000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0000065      0.0025048           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      1.9056702      2.3125367  0217+70
      0      0.0000000      0.0000000    -11.1473770    -10.6816216     40.0437546     39.9454689    -14.5600319    -13.8401337     59.0021896     59.4190369      2.4829569      2.7305119      0.0038670      0.0058458      3.1794112     25.1197109   1300.0000000   1300.0000000     61.2350655     16.0324593      2.4829569      2.7305119  A3376
      0      0.0000000      0.0000000     -9.0343628    -13.9913101     40.4683456     41.5611038    -11.4724655    -18.9294167     61.1575241     56.9255219      3.8008060      1.7320508      0.0296218      0.0000065    279.1651611      0.0585502   1420.0000000   1830.0000000      1.3899530    827.9425659      3.8008060      1.7320508  A3667
      0      0.0000000      0.0000000     -9.2111626    -11.2659340     41.5560608     40.5440674    -11.3239479    -14.2833595     62.1324539     60.1356964      5.0990181      2.8100805      0.1034656      0.0064819    284.0637207      0.0027429   1000.0000000   1500.0000000      1.8197013   8128.3110352      5.0990181      2.8100805  CIZAJ2242
      0      0.0000000      0.0000000    -15.3661308     -9.4233398     40.7259140     40.3765793    -20.2248955    -12.4557838     55.7537460     60.9669495      1.7929357      3.1646724      0.0000065      0.0124462      0.0004138    171.4118042   1180.0000000    760.0000000  25118.8691406      0.9908321      1.7929357      3.1646724  ZwCLJ2242
      0      0.0000000      0.0000000    -11.2852554    -13.1661453     41.4013977     41.3222198    -14.1692238    -16.6764679     60.7619514     59.3357544      2.9482720      2.1688025      0.0075865      0.0013558     25.3200970      0.0129560   1580.0000000   3000.0000000     19.6788692   2588.2136230      2.9482720      2.1688025  PLCKG287
      1      0.0110000      0.0000000    -12.2309074    -20.0000000     40.4661255     16.1461277    -14.6085052      0.0000000     59.1573982      0.0000000      5.4379601           -NaN      0.0034444      0.0000000      0.0000047      0.0000000   1170.0000000      0.0000000 547016.4375000      0.0000000      5.4379601      0.0000000  A2163
      1      0.0110000      0.0000000    -10.0897255    -20.0000000     40.7061272     16.1461277    -13.4803505      0.0000000     59.6644135      0.0000000      3.3166244           -NaN      0.0034444      0.0000000    151.0724792      0.0000000    440.0000000      0.0000000      2.1727018      0.0000000      3.3166244      0.0000000  A2256
      1      0.0110000      0.0000000    -11.7105827    -20.0000000     40.8561249     16.1461277    -14.1502533      0.0000000     60.1195221      0.0000000      4.5825748           -NaN      0.0034444      0.0000000     68.2375488      0.0000000   1560.0000000      0.0000000      7.5335574      0.0000000      4.5825748      0.0000000  A2744
      1      0.0110000      0.0000000    -10.7557487    -20.0000000     39.8161278     16.1461277    -14.9547615      0.0000000     59.1860352      0.0000000      2.2360680           -NaN      0.0034444      0.0000000    129.4894104      0.0000000    500.0000000      0.0000000      1.5995585      0.0000000      2.2360680      0.0000000  A754
      1      0.0110000      0.0110000    -11.4117203    -10.5318108     40.0261269     39.9361267    -14.3276176    -13.8718452     58.7168045     59.1725769      3.3166244      3.3166244      0.0034444      0.0034444      0.0007545    110.6506577   1430.0000000    520.0000000  13931.5693359      2.8510187      3.3166244      3.3166244  
      1      0.0110000      0.0000000    -10.5667000    -20.0000000     39.6361275     16.1461277    -13.2996254      0.0000000     59.0094566      0.0000000      3.3166244           -NaN      0.0034444      0.0000000     17.4690552      0.0000000   2200.0000000      0.0000000     19.9986248      0.0000000      3.3166244      0.0000000  COMA
      1      0.0110000      0.0110000    -12.6230621    -13.4600296     40.0856476     39.1461258    -16.6711617    -18.5821266     58.2562866     57.6260376      2.1488767      1.7750001      0.0034444      0.0034444      0.4307165      2.1403248   1000.0000000    700.0000000    177.8280334     60.9537010      2.1488767      1.7750001  A3365
      1      0.0110000      0.0110000    -11.9803810    -13.2689438     40.1461258     39.5263367    -16.2556725    -17.2883759     58.9782143     57.6062050      2.0816660      2.2360680      0.0034444      0.0034444     31.4923954      0.0020683    790.0000000    800.0000000      8.5901356   5834.4545898      2.0816660      2.2360680  ZwCL00008
      1      0.0110000      0.0110000    -12.4634666    -12.2560081     39.7481880     39.9912262    -15.6886292    -15.6031914     58.5466614     58.9689255      3.3166244      2.7688749      0.0034444      0.0034444      1.3313540     32.8417091    700.0000000   1100.0000000     83.7529449      8.9330597      3.3166244      2.7688749  A1240
      1      0.0110000      0.0110000    -11.4256287    -11.8832130     40.5440674     40.5774918    -14.8390656    -15.7809181     59.6995392     59.4347534      2.7688749      2.2360680      0.0034444      0.0034444     91.8449631     62.2848511    890.0000000   1000.0000000      4.1020427      6.5765796      2.7688749      2.2360680  A2345
      1      0.0110000      0.0110000    -11.7421608    -12.0238686     40.3502502     40.7143288    -15.6146927    -15.6880035     59.5329895     59.4596786      2.4494898      2.4494898      0.0034444      0.0034444    112.3774033    103.0152969    570.0000000    940.0000000      1.9230919      3.6224301      2.4494898      2.4494898  RXCJ1314
      1      0.0110000      0.0110000    -13.0132637    -13.0366859     40.8785210     41.1003723    -15.9267998    -16.6730843     59.3266296     59.3238068      3.3166244      2.3998861      0.0034444      0.0034444      0.0005810      3.4387138   1390.0000000   1140.0000000  18365.4003906     55.8470459      3.3166244      2.3998861  MACSJ1149
      1      0.0110000      0.0110000    -12.2340393    -12.5014725     41.6512756     41.2922516    -15.2663879    -15.3213120     59.6588821     59.3359375      3.2440419      4.0477915      0.0034444      0.0034444      0.0000025      0.0000000   1130.0000000    910.0000000 683912.4375000***************      3.2440419      4.0477915  MACSJ1752
      1      0.0110000      0.0110000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0034444      0.0034444           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      1.9056702      2.3125367  0217+70
      1      0.0110000      0.0110000    -11.3793106    -11.1755753     40.0437546     39.9454689    -14.8856125    -14.4690056     58.7702560     58.9250832      2.4829569      2.7305119      0.0034444      0.0034444      1.6562605      1.7805685   1300.0000000   1300.0000000     82.2243042     78.3429718      2.4829569      2.7305119  A3376
      1      0.0110000      0.0110000    -10.5203438    -11.1359634     40.4683456     41.5611038    -13.2369995    -16.0113068     59.6715393     59.7808685      3.8008060      1.7320508      0.0034444      0.0034444     26.4014797    137.1070099   1420.0000000   1830.0000000     15.0660782      3.1622777      3.8008060      1.7320508  A3667
      1      0.0110000      0.0110000    -11.4955482    -11.8296928     41.5560608     40.5440674    -14.0144997    -14.9945030     59.8480682     59.5719452      5.0990181      2.8100805      0.0034444      0.0034444      0.0000000      0.0000745   1000.0000000   1500.0000000***************  71944.9531250      5.0990181      2.8100805  CIZAJ2242
      1      0.0110000      0.0110000    -12.5407944    -10.3736534     40.7259140     40.3765793    -17.3518028    -13.6051025     58.5790863     60.0166321      1.7929357      3.1646724      0.0034444      0.0034444     14.7444706    130.9001923   1180.0000000    760.0000000     24.6036777      1.9543400      1.7929357      3.1646724  ZwCLJ2242
      1      0.0110000      0.0110000    -11.9590530    -12.8254089     41.4013977     41.3222198    -15.0112648    -16.3706245     60.0881577     59.6764908      2.9482720      2.1688025      0.0034444      0.0034444      0.2207438      0.1595548   1580.0000000   3000.0000000    371.5353699    461.3175964      2.9482720      2.1688025  PLCKG287
      5      0.0500000      0.0000000    -11.5751610    -20.0000000     40.4661255     16.1461277    -13.9595146      0.0000000     59.8131409      0.0000000      5.4379601           -NaN      0.0153500      0.0000000    137.8212585      0.0000000   1170.0000000      0.0000000      3.3342640      0.0000000      5.4379601      0.0000000  A2163
      5      0.0500000      0.0000000     -9.4339867    -20.0000000     40.7061272     16.1461277    -12.8313637      0.0000000     60.3201599      0.0000000      3.3166244           -NaN      0.0153500      0.0000000    132.6047821      0.0000000    440.0000000      0.0000000      0.9660509      0.0000000      3.3166244      0.0000000  A2256
      5      0.0500000      0.0000000    -11.0548401    -20.0000000     40.8561249     16.1461277    -13.5012589      0.0000000     60.7752609      0.0000000      4.5825748           -NaN      0.0153500      0.0000000    121.7449417      0.0000000   1560.0000000      0.0000000      1.7021588      0.0000000      4.5825748      0.0000000  A2744
      5      0.0500000      0.0000000    -10.1000099    -20.0000000     39.8161278     16.1461277    -14.3057709      0.0000000     59.8417740      0.0000000      2.2360680           -NaN      0.0153500      0.0000000    108.0535355      0.0000000    500.0000000      0.0000000      0.8260381      0.0000000      2.2360680      0.0000000  A754
      5      0.0500000      0.0500000    -10.7559776     -9.8760681     40.0261269     39.9361267    -13.6786270    -13.2228546     59.3725510     59.8283234      3.3166244      3.3166244      0.0153500      0.0153500     29.3832397    110.3705368   1430.0000000    520.0000000     11.5080070      1.1748977      3.3166244      3.3166244  
      5      0.0500000      0.0000000     -9.9109535    -20.0000000     39.6361275     16.1461277    -12.6506310      0.0000000     59.6651993      0.0000000      3.3166244           -NaN      0.0153500      0.0000000    155.8697968      0.0000000   2200.0000000      0.0000000      2.2855992      0.0000000      3.3166244      0.0000000  COMA
      5      0.0500000      0.0500000    -11.9673195    -12.8042870     40.0856476     39.1461258    -16.0221710    -17.9331360     58.9120255     58.2817841      2.1488767      1.7750001      0.0153500      0.0153500     19.9305134     20.3760853   1000.0000000    700.0000000     13.2129583     13.0016985      2.1488767      1.7750001  A3365
      5      0.0500000      0.0500000    -11.3246384    -12.6132011     40.1461258     39.5263367    -15.6066780    -16.6393814     59.6339569     58.2619476      2.0816660      2.2360680      0.0153500      0.0153500     79.0818939      0.1830459    790.0000000    800.0000000      2.6242194    293.7650757      2.0816660      2.2360680  ZwCL00008
      5      0.0500000      0.0500000    -11.8077240    -11.6002655     39.7481880     39.9912262    -15.0396385    -14.9542007     59.2024078     59.6246681      3.3166244      2.7688749      0.0153500      0.0153500     80.8196030     83.9182129    700.0000000   1100.0000000      2.8444619      2.1232452      3.3166244      2.7688749  A1240
      5      0.0500000      0.0500000    -10.7698860    -11.2274742     40.5440674     40.5774918    -14.1900749    -15.1319275     60.3552856     60.0904961      2.7688749      2.2360680      0.0153500      0.0153500    107.0306778    110.8948441    890.0000000   1000.0000000      1.5381547      2.1777101      2.7688749      2.2360680  A2345
      5      0.0500000      0.0500000    -11.0864182    -11.3681259     40.3502502     40.7143288    -14.9657059    -15.0390129     60.1887321     60.1154251      2.4494898      2.4494898      0.0153500      0.0153500     92.2590485    107.3939896    570.0000000    940.0000000      0.9397234      1.4962358      2.4494898      2.4494898  RXCJ1314
      5      0.0500000      0.0500000    -12.3575249    -12.3809471     40.8785210     41.1003723    -15.2778130    -16.0240974     59.9823723     59.9795532      3.3166244      2.3998861      0.0153500      0.0153500     25.4838924     71.0539780   1390.0000000   1140.0000000     13.6458387      4.3853087      3.3166244      2.3998861  MACSJ1149
      5      0.0500000      0.0500000    -11.5782967    -11.8457298     41.6512756     41.2922516    -14.6173973    -14.6723251     60.3146210     59.9916801      3.2440419      4.0477915      0.0153500      0.0153500      0.1060786      0.0000023   1130.0000000    910.0000000    555.9047241 706318.3125000      3.2440419      4.0477915  MACSJ1752
      5      0.0500000      0.0500000           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf           -Inf      1.9056702      2.3125367      0.0153500      0.0153500           -NaN           -NaN   1000.0000000   1000.0000000            Inf            Inf      1.9056702      2.3125367  0217+70
      5      0.0500000      0.0500000    -10.7235680    -10.5198326     40.0437546     39.9454689    -14.2366219    -13.8200150     59.4260025     59.5808258      2.4829569      2.7305119      0.0153500      0.0153500     81.8910599     96.6692810   1300.0000000   1300.0000000      4.6773524      3.7325017      2.4829569      2.7305119  A3376
      5      0.0500000      0.0500000     -9.8646011    -10.4802208     40.4683456     41.5611038    -12.5880089    -15.3623199     60.3272858     60.4366074      3.8008060      1.7320508      0.0153500      0.0153500    152.5359192    151.6699219   1420.0000000   1830.0000000      2.0417383      1.6595870      3.8008060      1.7320508  A3667
      5      0.0500000      0.0500000    -10.8398018    -11.1739464     41.5560608     40.5440674    -13.3655128    -14.3455162     60.5038071     60.2276840      5.0990181      2.8100805      0.0153500      0.0153500      0.0509539      0.1694922   1000.0000000   1500.0000000    926.8298340    415.9105835      5.0990181      2.8100805  CIZAJ2242
      5      0.0500000      0.0500000    -11.8850517     -9.7179146     40.7259140     40.3765793    -16.7028084    -12.9561119     59.2348251     60.6723785      1.7929357      3.1646724      0.0153500      0.0153500     86.2885437    104.6079407   1180.0000000    760.0000000      6.0673633      0.8953648      1.7929357      3.1646724  ZwCLJ2242
      5      0.0500000      0.0500000    -11.3033104    -12.1696663     41.4013977     41.3222198    -14.3622742    -15.7216339     60.7438965     60.3322334      2.9482720      2.1688025      0.0153500      0.0153500     81.9867477      9.6182213   1580.0000000   3000.0000000      4.8305883     29.5801373      2.9482720      2.1688025  PLCKG287

